Projected transverse momentum resummation in top-antitop pair production at LHC

The transverse momentum distribution of the $t\bar{t}$ system is of both experimental and theoretical interest. In the presence of the azimuthally asymmetric divergences, pursuing the resummation at the high logarithmic precision is rather demanding in general. In this paper, we propose the projected transverse momentum spectrum $\mathrm{d}\sigma_{t\bar{t}}/\mathrm{d} q_{\tau}$, which is derived from the classical $\vec{q}_{\mathrm{T}}$ spectrum by integrating out the rejection component $q_{\tau_{\perp}}$ with respect to a reference unit vector $\vec{\tau}$, to serve as an alternative resolution to curb those asymmetric influences, in additional to the azimuthally averaged case $\mathrm{d}\sigma_{t\bar{t}}/\mathrm{d} |\vec{q}_{\mathrm{T}}|$. In the context of the effective field theories, SCET$_{\mathrm{II}}$ and HQET, we will demonstrate that in spite of the $q_{\tau_{\perp}}$ integrations, the leading asymptotic terms of $\mathrm{d}\sigma_{t\bar{t}}/\mathrm{d} q_{\tau}$ still observe the factorization pattern in terms of the hard, beam, and soft functions in the vicinity of $ q_{\tau}=0$~GeV. With the help of the renormalisation group equation techniques, we evaluate the resummed spectra $\mathrm{d}\sigma_{t\bar{t}}/\mathrm{d} q_{\mathrm{T,in}}$, $\mathrm{d}\sigma_{t\bar{t}}/\mathrm{d} q_{\mathrm{T,out}}$, and $\mathrm{d}\sigma_{t\bar{t}}/\mathrm{d} \Delta\Phi_{t\bar{t}}$ at NLL+NLO, NNLL+NNLO, and approximate NNLL'+NNLO accuracy. This is the first time the azimuthal spectrum $\Delta\Phi_{t\bar{t}}$ is appraised at or beyond the NNLL level including a consistent treatment of both beam collinear and soft radiation.

==> Diags_2D_pptt/Diag_pptt_cor_DphiInqT0p1to0p2.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)~~~~$q_{\mathrm{T},t\bar{t}}\in[0.1,0.2]$~GeV
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1Only=  NLO NLOL NLOS
Legend2Only=  NLOavg NLOSavg
DrawOnly=  NLO NLOL NLOS NLOavg NLOSavg  
Legend1=1
Legend2=1
LogX=0
LogY=0
XLabel=$\Delta\Phi_{tX} [^\circ]$
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},t\bar{t}}\mathrm{d}\Delta\Phi_{tX} $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0
XMax=180
YMin=2.21
YMax=2.35
# END PLOT
# BEGIN HISTO1D NLO
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      2.30143      0      0
10.      20.      2.29901      0      0
20.      30.      2.29261      0      0
30.      40.      2.28291      0      0
40.      50.      2.2691      0      0
50.      60.      2.25554      0      0
60.      70.      2.2431      0      0
70.      80.      2.23394      0      0
80.      90.      2.22978      0      0
90.      100.      2.22968      0      0
100.      110.      2.2349      0      0
110.      120.      2.2448      0      0
120.      130.      2.2575      0      0
130.      140.      2.27147      0      0
140.      150.      2.28528      0      0
150.      160.      2.29601      0      0
160.      170.      2.30247      0      0
170.      180.      2.30488      0      0
# END HISTO1D NLO
# BEGIN HISTO1D NLOL
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      2.26831      0      0
10.      20.      2.26824      0      0
20.      30.      2.26823      0      0
30.      40.      2.26824      0      0
40.      50.      2.26823      0      0
50.      60.      2.26822      0      0
60.      70.      2.26823      0      0
70.      80.      2.26824      0      0
80.      90.      2.26827      0      0
90.      100.      2.26827      0      0
100.      110.      2.26827      0      0
110.      120.      2.26824      0      0
120.      130.      2.26823      0      0
130.      140.      2.26821      0      0
140.      150.      2.26823      0      0
150.      160.      2.26823      0      0
160.      170.      2.26824      0      0
170.      180.      2.26826      0      0
# END HISTO1D NLOL
# BEGIN HISTO1D NLOS
PlotOrder=3
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      2.30265      0      0
10.      20.      2.3003      0      0
20.      30.      2.29378      0      0
30.      40.      2.28291      0      0
40.      50.      2.26938      0      0
50.      60.      2.25542      0      0
60.      70.      2.24304      0      0
70.      80.      2.23386      0      0
80.      90.      2.22915      0      0
90.      100.      2.22949      0      0
100.      110.      2.23464      0      0
110.      120.      2.24395      0      0
120.      130.      2.25646      0      0
130.      140.      2.27053      0      0
140.      150.      2.28409      0      0
150.      160.      2.29486      0      0
160.      170.      2.30113      0      0
170.      180.      2.30286      0      0
# END HISTO1D NLOS
# BEGIN HISTO1D NLOavg
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      2.26858      0      0
10.      20.      2.26858      0      0
20.      30.      2.26858      0      0
30.      40.      2.26858      0      0
40.      50.      2.26858      0      0
50.      60.      2.26858      0      0
60.      70.      2.26858      0      0
70.      80.      2.26858      0      0
80.      90.      2.26858      0      0
90.      100.      2.26858      0      0
100.      110.      2.26858      0      0
110.      120.      2.26858      0      0
120.      130.      2.26858      0      0
130.      140.      2.26858      0      0
140.      150.      2.26858      0      0
150.      160.      2.26858      0      0
160.      170.      2.26858      0      0
170.      180.      2.26858      0      0
# END HISTO1D NLOavg
# BEGIN HISTO1D NLOSavg
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      2.26825      0      0
10.      20.      2.26825      0      0
20.      30.      2.26825      0      0
30.      40.      2.26825      0      0
40.      50.      2.26825      0      0
50.      60.      2.26825      0      0
60.      70.      2.26825      0      0
70.      80.      2.26825      0      0
80.      90.      2.26825      0      0
90.      100.      2.26825      0      0
100.      110.      2.26825      0      0
110.      120.      2.26825      0      0
120.      130.      2.26825      0      0
130.      140.      2.26825      0      0
140.      150.      2.26825      0      0
150.      160.      2.26825      0      0
160.      170.      2.26825      0      0
170.      180.      2.26825      0      0
# END HISTO1D NLOSavg


==> Diags_2D_pptt/Diag_pptt_cor_DphiInqT10to20.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)~~~~$q_{\mathrm{T},t\bar{t}}\in[10,20]$~GeV
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1Only=  NLO NLOL NLOS
Legend2Only=  NLOavg NLOSavg
DrawOnly=  NLO NLOL NLOS NLOavg NLOSavg  
Legend1=1
Legend2=1
LogX=0
LogY=0
XLabel=$\Delta\Phi_{tX} [^\circ]$
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},t\bar{t}}\mathrm{d}\Delta\Phi_{tX} $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0
XMax=180
YMin=0.7
YMax=0.91
# END PLOT
# BEGIN HISTO1D NLO
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      0.763429      0      0
10.      20.      0.763562      0      0
20.      30.      0.762021      0      0
30.      40.      0.757788      0      0
40.      50.      0.753148      0      0
50.      60.      0.748231      0      0
60.      70.      0.74542      0      0
70.      80.      0.745593      0      0
80.      90.      0.749463      0      0
90.      100.      0.757627      0      0
100.      110.      0.77033      0      0
110.      120.      0.787454      0      0
120.      130.      0.807344      0      0
130.      140.      0.828539      0      0
140.      150.      0.848992      0      0
150.      160.      0.865484      0      0
160.      170.      0.876248      0      0
170.      180.      0.880577      0      0
# END HISTO1D NLO
# BEGIN HISTO1D NLOL
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      0.768009      0      0
10.      20.      0.767982      0      0
20.      30.      0.767977      0      0
30.      40.      0.767986      0      0
40.      50.      0.767982      0      0
50.      60.      0.768021      0      0
60.      70.      0.767986      0      0
70.      80.      0.767976      0      0
80.      90.      0.768012      0      0
90.      100.      0.768004      0      0
100.      110.      0.767978      0      0
110.      120.      0.767994      0      0
120.      130.      0.767989      0      0
130.      140.      0.768003      0      0
140.      150.      0.767979      0      0
150.      160.      0.767954      0      0
160.      170.      0.767951      0      0
170.      180.      0.768      0      0
# END HISTO1D NLOL
# BEGIN HISTO1D NLOS
PlotOrder=3
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      0.802343      0      0
10.      20.      0.800092      0      0
20.      30.      0.793445      0      0
30.      40.      0.782681      0      0
40.      50.      0.769278      0      0
50.      60.      0.755549      0      0
60.      70.      0.743163      0      0
70.      80.      0.733947      0      0
80.      90.      0.729077      0      0
90.      100.      0.729291      0      0
100.      110.      0.734194      0      0
110.      120.      0.743455      0      0
120.      130.      0.755951      0      0
130.      140.      0.770069      0      0
140.      150.      0.783657      0      0
150.      160.      0.794554      0      0
160.      170.      0.800735      0      0
170.      180.      0.802524      0      0
# END HISTO1D NLOS
# BEGIN HISTO1D NLOavg
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      0.789514      0      0
10.      20.      0.789514      0      0
20.      30.      0.789514      0      0
30.      40.      0.789514      0      0
40.      50.      0.789514      0      0
50.      60.      0.789514      0      0
60.      70.      0.789514      0      0
70.      80.      0.789514      0      0
80.      90.      0.789514      0      0
90.      100.      0.789514      0      0
100.      110.      0.789514      0      0
110.      120.      0.789514      0      0
120.      130.      0.789514      0      0
130.      140.      0.789514      0      0
140.      150.      0.789514      0      0
150.      160.      0.789514      0      0
160.      170.      0.789514      0      0
170.      180.      0.789514      0      0
# END HISTO1D NLOavg
# BEGIN HISTO1D NLOSavg
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      0.768      0      0
10.      20.      0.768      0      0
20.      30.      0.768      0      0
30.      40.      0.768      0      0
40.      50.      0.768      0      0
50.      60.      0.768      0      0
60.      70.      0.768      0      0
70.      80.      0.768      0      0
80.      90.      0.768      0      0
90.      100.      0.768      0      0
100.      110.      0.768      0      0
110.      120.      0.768      0      0
120.      130.      0.768      0      0
130.      140.      0.768      0      0
140.      150.      0.768      0      0
150.      160.      0.768      0      0
160.      170.      0.768      0      0
170.      180.      0.768      0      0
# END HISTO1D NLOSavg


==> Diags_2D_pptt/Diag_pptt_cor_DphiInqT1to2.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)~~~~$q_{\mathrm{T},t\bar{t}}\in[1,2]$~GeV
Legend1XPos=0.05
Legend1YPos=0.97
Legend2XPos=0.55
Legend2YPos=0.97
Legend1Only=  NLO NLOL NLOS
Legend2Only=  NLOavg NLOSavg
DrawOnly=  NLO NLOL NLOS NLOavg NLOSavg  
Legend1=1
Legend2=1
LogX=0
LogY=0
XLabel=$\Delta\Phi_{tX} [^\circ]$
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},t\bar{t}}\mathrm{d}\Delta\Phi_{tX} $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlot=0
XMin=0
XMax=180
YMin=1.45
YMax=1.62
# END PLOT
# BEGIN HISTO1D NLO
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      1.54364      0      0
10.      20.      1.54183      0      0
20.      30.      1.53615      0      0
30.      40.      1.52674      0      0
40.      50.      1.51484      0      0
50.      60.      1.50228      0      0
60.      70.      1.4918      0      0
70.      80.      1.48486      0      0
80.      90.      1.48154      0      0
90.      100.      1.48329      0      0
100.      110.      1.48973      0      0
110.      120.      1.50049      0      0
120.      130.      1.51473      0      0
130.      140.      1.52981      0      0
140.      150.      1.5451      0      0
150.      160.      1.55672      0      0
160.      170.      1.56379      0      0
170.      180.      1.5665      0      0
# END HISTO1D NLO
# BEGIN HISTO1D NLOL
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      1.51878      0      0
10.      20.      1.51875      0      0
20.      30.      1.51874      0      0
30.      40.      1.51871      0      0
40.      50.      1.51872      0      0
50.      60.      1.51873      0      0
60.      70.      1.51873      0      0
70.      80.      1.51875      0      0
80.      90.      1.51875      0      0
90.      100.      1.51874      0      0
100.      110.      1.51873      0      0
110.      120.      1.51875      0      0
120.      130.      1.51872      0      0
130.      140.      1.51874      0      0
140.      150.      1.51872      0      0
150.      160.      1.51876      0      0
160.      170.      1.51875      0      0
170.      180.      1.51874      0      0
# END HISTO1D NLOL
# BEGIN HISTO1D NLOS
PlotOrder=3
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      1.55315      0      0
10.      20.      1.55084      0      0
20.      30.      1.54428      0      0
30.      40.      1.53337      0      0
40.      50.      1.51991      0      0
50.      60.      1.50602      0      0
60.      70.      1.49365      0      0
70.      80.      1.48447      0      0
80.      90.      1.47965      0      0
90.      100.      1.47996      0      0
100.      110.      1.48505      0      0
110.      120.      1.49436      0      0
120.      130.      1.50686      0      0
130.      140.      1.52102      0      0
140.      150.      1.5346      0      0
150.      160.      1.54544      0      0
160.      170.      1.55164      0      0
170.      180.      1.55333      0      0
# END HISTO1D NLOS
# BEGIN HISTO1D NLOavg
PlotOrder=4
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      1.52077      0      0
10.      20.      1.52077      0      0
20.      30.      1.52077      0      0
30.      40.      1.52077      0      0
40.      50.      1.52077      0      0
50.      60.      1.52077      0      0
60.      70.      1.52077      0      0
70.      80.      1.52077      0      0
80.      90.      1.52077      0      0
90.      100.      1.52077      0      0
100.      110.      1.52077      0      0
110.      120.      1.52077      0      0
120.      130.      1.52077      0      0
130.      140.      1.52077      0      0
140.      150.      1.52077      0      0
150.      160.      1.52077      0      0
160.      170.      1.52077      0      0
170.      180.      1.52077      0      0
# END HISTO1D NLOavg
# BEGIN HISTO1D NLOSavg
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      10.      1.51875      0      0
10.      20.      1.51875      0      0
20.      30.      1.51875      0      0
30.      40.      1.51875      0      0
40.      50.      1.51875      0      0
50.      60.      1.51875      0      0
60.      70.      1.51875      0      0
70.      80.      1.51875      0      0
80.      90.      1.51875      0      0
90.      100.      1.51875      0      0
100.      110.      1.51875      0      0
110.      120.      1.51875      0      0
120.      130.      1.51875      0      0
130.      140.      1.51875      0      0
140.      150.      1.51875      0      0
150.      160.      1.51875      0      0
160.      170.      1.51875      0      0
170.      180.      1.51875      0      0
# END HISTO1D NLOSavg


==> Diags_2D_pptt/Diag_pptt_cor_qTIndphi0to10deg.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)~~~~$\Delta\Phi_{tX}\in[0^\circ,10^\circ]$
Legend2XPos=0.75
Legend2YPos=0.90
Legend2Only=  NLO NLOL NLOS
DrawOnly=  NLO NLOL NLOS  
Legend2=1
LogX=1
LogY=1
XLabel=$q_{\mathrm{T},t\bar{t}}$~GeV
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},t\bar{t}}\mathrm{d}\Delta\Phi_{tX} $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=50.0
YMin=0.2
YMax=1000
RatioPlot1=1
RatioPlot1Reference=NLO
RatioPlot1DrawOnly=NLO NLOL NLOS
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.96
RatioPlot1YMax=1.06
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLO
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      284.835      0      0
0.141254      0.199526      192.012      0      0
0.199526      0.281838      129.075      0      0
0.281838      0.398107      86.5103      0      0
0.398107      0.562341      57.8      0      0
0.562341      0.794328      38.4981      0      0
0.794328      1.12202      25.5034      0      0
1.12202      1.58489      16.827      0      0
1.58489      2.23872      11.0395      0      0
2.23872      3.16228      7.18927      0      0
3.16228      4.46684      4.64127      0      0
4.46684      6.30957      2.97035      0      0
6.30957      8.91251      1.87683      0      0
8.91251      12.5893      1.16866      0      0
12.5893      17.7828      0.713634      0      0
17.7828      25.1189      0.426084      0      0
25.1189      35.4813      0.246564      0      0
35.4813      50.1187      0.136978      0      0
# END HISTO1D NLO
# BEGIN HISTO1D NLOL
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      280.812      0      0
0.141254      0.199526      189.186      0      0
0.199526      0.281838      127.127      0      0
0.281838      0.398107      85.1811      0      0
0.398107      0.562341      56.892      0      0
0.562341      0.794328      37.8618      0      0
0.794328      1.12202      25.0946      0      0
1.12202      1.58489      16.5553      0      0
1.58489      2.23872      10.8634      0      0
2.23872      3.16228      7.08391      0      0
3.16228      4.46684      4.58536      0      0
4.46684      6.30957      2.94187      0      0
6.30957      8.91251      1.86711      0      0
8.91251      12.5893      1.16896      0      0
12.5893      17.7828      0.71914      0      0
17.7828      25.1189      0.432176      0      0
25.1189      35.4813      0.251264      0      0
35.4813      50.1187      0.139009      0      0
# END HISTO1D NLOL
# BEGIN HISTO1D NLOS
PlotOrder=3
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      284.945      0      0
0.141254      0.199526      192.112      0      0
0.199526      0.281838      129.199      0      0
0.281838      0.398107      86.6481      0      0
0.398107      0.562341      57.9309      0      0
0.562341      0.794328      38.5974      0      0
0.794328      1.12202      25.6162      0      0
1.12202      1.58489      16.9247      0      0
1.58489      2.23872      11.1249      0      0
2.23872      3.16228      7.26914      0      0
3.16228      4.46684      4.7165      0      0
4.46684      6.30957      3.03473      0      0
6.30957      8.91251      1.93285      0      0
8.91251      12.5893      1.21549      0      0
12.5893      17.7828      0.752043      0      0
17.7828      25.1189      0.455434      0      0
25.1189      35.4813      0.267664      0      0
35.4813      50.1187      0.150528      0      0
# END HISTO1D NLOS


==> Diags_2D_pptt/Diag_pptt_cor_qTIndphi0to10degwt.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)~~~~$\Delta\Phi_{tX}\in[0^\circ,10^\circ]$
Legend2XPos=0.75
Legend2YPos=0.90
Legend2Only=  NLO NLOL NLOS
DrawOnly=  NLO NLOL NLOS  
Legend2=1
LogX=1
LogY=1
XLabel=$q_{\mathrm{T},t\bar{t}}$~GeV
YLabel=$q_{\mathrm{T},t\bar{t}}\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},t\bar{t}}\mathrm{d}\Delta\Phi_{tX} $[pb/$^\circ$]
XMajorTickMarks=1
XMinorTickMarks=4
YMajorTickMarks=1
YMinorTickMarks=4
XMin=0.1
XMax=50.0
YMin=5.
YMax=80.
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine NLOminusNLOL 
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-0.7
RatioPlot1YMax=0.7
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine   NLOminusNLOS
RatioPlot2YLabel= 
RatioPlot2YSize=3.0
RatioPlot2YMin=-0.7
RatioPlot2YMax=0.7
RatioPlot2YMajorTickMarks=2
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D NLO
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      33.9751      0      0
0.141254      0.199526      32.3482      0      0
0.199526      0.281838      30.7141      0      0
0.281838      0.398107      29.0755      0      0
0.398107      0.562341      27.4372      0      0
0.562341      0.794328      25.8116      0      0
0.794328      1.12202      24.1491      0      0
1.12202      1.58489      22.5034      0      0
1.58489      2.23872      20.8497      0      0
2.23872      3.16228      19.1762      0      0
3.16228      4.46684      17.4826      0      0
4.46684      6.30957      15.7994      0      0
6.30957      8.91251      14.0958      0      0
8.91251      12.5893      12.3917      0      0
12.5893      17.7828      10.6821      0      0
17.7828      25.1189      9.0014      0      0
25.1189      35.4813      7.35036      0      0
35.4813      50.1187      5.76082      0      0
# END HISTO1D NLO
# BEGIN HISTO1D NLOL
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      33.4941      0      0
0.141254      0.199526      31.8722      0      0
0.199526      0.281838      30.2501      0      0
0.281838      0.398107      28.6282      0      0
0.398107      0.562341      27.006      0      0
0.562341      0.794328      25.3841      0      0
0.794328      1.12202      23.7623      0      0
1.12202      1.58489      22.1402      0      0
1.58489      2.23872      20.518      0      0
2.23872      3.16228      18.8956      0      0
3.16228      4.46684      17.2727      0      0
4.46684      6.30957      15.6491      0      0
6.30957      8.91251      14.0244      0      0
8.91251      12.5893      12.3972      0      0
12.5893      17.7828      10.7667      0      0
17.7828      25.1189      9.13244      0      0
25.1189      35.4813      7.49131      0      0
35.4813      50.1187      5.8438      0      0
# END HISTO1D NLOL
# BEGIN HISTO1D NLOS
PlotOrder=3
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      33.9875      0      0
0.141254      0.199526      32.3656      0      0
0.199526      0.281838      30.7436      0      0
0.281838      0.398107      29.1219      0      0
0.398107      0.562341      27.4998      0      0
0.562341      0.794328      25.8781      0      0
0.794328      1.12202      24.2572      0      0
1.12202      1.58489      22.6353      0      0
1.58489      2.23872      21.0133      0      0
2.23872      3.16228      19.391      0      0
3.16228      4.46684      17.7681      0      0
4.46684      6.30957      16.1446      0      0
6.30957      8.91251      14.5199      0      0
8.91251      12.5893      12.8927      0      0
12.5893      17.7828      11.2616      0      0
17.7828      25.1189      9.62661      0      0
25.1189      35.4813      7.98345      0      0
35.4813      50.1187      6.3319      0      0
# END HISTO1D NLOS
# BEGIN HISTO1D NLOminusNLOL
PlotOrder=4
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      0.480938      0      0
0.141254      0.199526      0.476036      0      0
0.199526      0.281838      0.464015      0      0
0.281838      0.398107      0.4473      0      0
0.398107      0.562341      0.431255      0      0
0.562341      0.794328      0.427497      0      0
0.794328      1.12202      0.386785      0      0
1.12202      1.58489      0.363201      0      0
1.58489      2.23872      0.331619      0      0
2.23872      3.16228      0.280598      0      0
3.16228      4.46684      0.209933      0      0
4.46684      6.30957      0.150322      0      0
6.30957      8.91251      0.0714405      0      0
8.91251      12.5893      -0.00552064      0      0
12.5893      17.7828      -0.0846371      0      0
17.7828      25.1189      -0.13104      0      0
25.1189      35.4813      -0.140947      0      0
35.4813      50.1187      -0.0829869      0      0
# END HISTO1D NLOminusNLOL
# BEGIN HISTO1D NLOminusNLOS
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      -0.0124278      0      0
0.141254      0.199526      -0.0174059      0      0
0.199526      0.281838      -0.0294854      0      0
0.281838      0.398107      -0.0463808      0      0
0.398107      0.562341      -0.0626131      0      0
0.562341      0.794328      -0.0665413      0      0
0.794328      1.12202      -0.108139      0      0
1.12202      1.58489      -0.131883      0      0
1.58489      2.23872      -0.163635      0      0
2.23872      3.16228      -0.214791      0      0
3.16228      4.46684      -0.285496      0      0
4.46684      6.30957      -0.345209      0      0
6.30957      8.91251      -0.424118      0      0
8.91251      12.5893      -0.501025      0      0
12.5893      17.7828      -0.579579      0      0
17.7828      25.1189      -0.625215      0      0
25.1189      35.4813      -0.633092      0      0
35.4813      50.1187      -0.571084      0      0
# END HISTO1D NLOminusNLOS
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      1      0      0      
0.141254      0.199526      1      0      0      
0.199526      0.281838      1      0      0      
0.281838      0.398107      1      0      0      
0.398107      0.562341      1      0      0      
0.562341      0.794328      1      0      0      
0.794328      1.12202      1      0      0      
1.12202      1.58489      1      0      0      
1.58489      2.23872      1      0      0      
2.23872      3.16228      1      0      0      
3.16228      4.46684      1      0      0      
4.46684      6.30957      1      0      0      
6.30957      8.91251      1      0      0      
8.91251      12.5893      1      0      0      
12.5893      17.7828      1      0      0      
17.7828      25.1189      1      0      0      
25.1189      35.4813      1      0      0      
35.4813      50.1187      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.2,0.25){$\boldsymbol{\mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.2,0.75){$\boldsymbol{ \mathrm{N}\mathrm{LO} - \mathrm{N}\mathrm{LO}_{\mathrm{s}+\mathrm{a}} }$}
# END SPECIAL


==> Diags_2D_pptt/Diag_pptt_cor_qTIndphi170to180deg.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)~~~~$\Delta\Phi_{tX}\in[170^\circ,180^\circ]$
Legend2XPos=0.75
Legend2YPos=0.90
Legend2Only=  NLO NLOL NLOS
DrawOnly=  NLO NLOL NLOS  
Legend2=1
LogX=1
LogY=1
XLabel=$q_{\mathrm{T},t\bar{t}}$~GeV
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},t\bar{t}}\mathrm{d}\Delta\Phi_{tX} $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=50.0
YMin=0.2
YMax=1000
RatioPlot1=1
RatioPlot1Reference=NLO
RatioPlot1DrawOnly=NLO NLOL NLOS
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.92
RatioPlot1YMax=1.02
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLO
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      285.126      0      0
0.141254      0.199526      192.394      0      0
0.199526      0.281838      129.367      0      0
0.281838      0.398107      86.8087      0      0
0.398107      0.562341      58.1063      0      0
0.562341      0.794328      38.754      0      0
0.794328      1.12202      25.7626      0      0
1.12202      1.58489      17.0619      0      0
1.58489      2.23872      11.2503      0      0
2.23872      3.16228      7.38645      0      0
3.16228      4.46684      4.82617      0      0
4.46684      6.30957      3.13341      0      0
6.30957      8.91251      2.02631      0      0
8.91251      12.5893      1.29987      0      0
12.5893      17.7828      0.829791      0      0
17.7828      25.1189      0.52661      0      0
25.1189      35.4813      0.331812      0      0
35.4813      50.1187      0.208217      0      0
# END HISTO1D NLO
# BEGIN HISTO1D NLOL
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      280.811      0      0
0.141254      0.199526      189.185      0      0
0.199526      0.281838      127.127      0      0
0.281838      0.398107      85.1809      0      0
0.398107      0.562341      56.8924      0      0
0.562341      0.794328      37.8619      0      0
0.794328      1.12202      25.0946      0      0
1.12202      1.58489      16.5552      0      0
1.58489      2.23872      10.8633      0      0
2.23872      3.16228      7.08383      0      0
3.16228      4.46684      4.58531      0      0
4.46684      6.30957      2.94185      0      0
6.30957      8.91251      1.86707      0      0
8.91251      12.5893      1.16897      0      0
12.5893      17.7828      0.719172      0      0
17.7828      25.1189      0.432174      0      0
25.1189      35.4813      0.251262      0      0
35.4813      50.1187      0.139012      0      0
# END HISTO1D NLOL
# BEGIN HISTO1D NLOS
PlotOrder=3
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      284.991      0      0
0.141254      0.199526      192.145      0      0
0.199526      0.281838      129.222      0      0
0.281838      0.398107      86.664      0      0
0.398107      0.562341      57.9424      0      0
0.562341      0.794328      38.6052      0      0
0.794328      1.12202      25.6207      0      0
1.12202      1.58489      16.9277      0      0
1.58489      2.23872      11.1269      0      0
2.23872      3.16228      7.27048      0      0
3.16228      4.46684      4.71744      0      0
4.46684      6.30957      3.03537      0      0
6.30957      8.91251      1.93326      0      0
8.91251      12.5893      1.2158      0      0
12.5893      17.7828      0.752289      0      0
17.7828      25.1189      0.45557      0      0
25.1189      35.4813      0.267758      0      0
35.4813      50.1187      0.150599      0      0
# END HISTO1D NLOS


==> Diags_2D_pptt/Diag_pptt_cor_qTIndphi170to180degwt.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)~~~~$\Delta\Phi_{tX}\in[170^\circ,180^\circ]$
Legend2XPos=0.75
Legend2YPos=0.90
Legend2Only=  NLO NLOL NLOS
DrawOnly=  NLO NLOL NLOS  
Legend2=1
LogX=1
LogY=1
XLabel=$q_{\mathrm{T},t\bar{t}}$~GeV
YLabel=$q_{\mathrm{T},t\bar{t}}\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},t\bar{t}}\mathrm{d}\Delta\Phi_{tX} $[pb/$^\circ$]
XMajorTickMarks=1
XMinorTickMarks=4
YMajorTickMarks=1
YMinorTickMarks=4
XMin=0.1
XMax=50.0
YMin=5.
YMax=80.
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine NLOminusNLOL 
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-0.65
RatioPlot1YMax=3.15
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine   NLOminusNLOS
RatioPlot2YLabel= 
RatioPlot2YSize=3.0
RatioPlot2YMin=-0.65
RatioPlot2YMax=3.15
RatioPlot2YMajorTickMarks=20
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D NLO
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      34.0091      0      0
0.141254      0.199526      32.4138      0      0
0.199526      0.281838      30.7844      0      0
0.281838      0.398107      29.175      0      0
0.398107      0.562341      27.5838      0      0
0.562341      0.794328      25.9839      0      0
0.794328      1.12202      24.3973      0      0
1.12202      1.58489      22.8198      0      0
1.58489      2.23872      21.2522      0      0
2.23872      3.16228      19.7068      0      0
3.16228      4.46684      18.1859      0      0
4.46684      6.30957      16.6762      0      0
6.30957      8.91251      15.229      0      0
8.91251      12.5893      13.7978      0      0
12.5893      17.7828      12.4392      0      0
17.7828      25.1189      11.1492      0      0
25.1189      35.4813      9.9224      0      0
35.4813      50.1187      8.79332      0      0
# END HISTO1D NLO
# BEGIN HISTO1D NLOL
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      33.4941      0      0
0.141254      0.199526      31.8721      0      0
0.199526      0.281838      30.2501      0      0
0.281838      0.398107      28.6282      0      0
0.398107      0.562341      27.0062      0      0
0.562341      0.794328      25.3842      0      0
0.794328      1.12202      23.7622      0      0
1.12202      1.58489      22.1401      0      0
1.58489      2.23872      20.5179      0      0
2.23872      3.16228      18.8954      0      0
3.16228      4.46684      17.2725      0      0
4.46684      6.30957      15.6489      0      0
6.30957      8.91251      14.0241      0      0
8.91251      12.5893      12.3972      0      0
12.5893      17.7828      10.7672      0      0
17.7828      25.1189      9.13238      0      0
25.1189      35.4813      7.49126      0      0
35.4813      50.1187      5.84391      0      0
# END HISTO1D NLOL
# BEGIN HISTO1D NLOS
PlotOrder=3
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      33.9934      0      0
0.141254      0.199526      32.3714      0      0
0.199526      0.281838      30.7494      0      0
0.281838      0.398107      29.1275      0      0
0.398107      0.562341      27.5055      0      0
0.562341      0.794328      25.8835      0      0
0.794328      1.12202      24.2614      0      0
1.12202      1.58489      22.6393      0      0
1.58489      2.23872      21.017      0      0
2.23872      3.16228      19.3945      0      0
3.16228      4.46684      17.7716      0      0
4.46684      6.30957      16.1479      0      0
6.30957      8.91251      14.5229      0      0
8.91251      12.5893      12.8958      0      0
12.5893      17.7828      11.2652      0      0
17.7828      25.1189      9.62927      0      0
25.1189      35.4813      7.98607      0      0
35.4813      50.1187      6.33478      0      0
# END HISTO1D NLOS
# BEGIN HISTO1D NLOminusNLOL
PlotOrder=4
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      0.514987      0      0
0.141254      0.199526      0.541735      0      0
0.199526      0.281838      0.534318      0      0
0.281838      0.398107      0.546853      0      0
0.398107      0.562341      0.577598      0      0
0.562341      0.794328      0.599662      0      0
0.794328      1.12202      0.635071      0      0
1.12202      1.58489      0.679669      0      0
1.58489      2.23872      0.734299      0      0
2.23872      3.16228      0.811409      0      0
3.16228      4.46684      0.913384      0      0
4.46684      6.30957      1.02726      0      0
6.30957      8.91251      1.20489      0      0
8.91251      12.5893      1.40056      0      0
12.5893      17.7828      1.67199      0      0
17.7828      25.1189      2.01685      0      0
25.1189      35.4813      2.43114      0      0
35.4813      50.1187      2.94941      0      0
# END HISTO1D NLOminusNLOL
# BEGIN HISTO1D NLOminusNLOS
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      0.0156454      0      0
0.141254      0.199526      0.0424006      0      0
0.199526      0.281838      0.0350008      0      0
0.281838      0.398107      0.0475616      0      0
0.398107      0.562341      0.0783333      0      0
0.562341      0.794328      0.100407      0      0
0.794328      1.12202      0.135885      0      0
1.12202      1.58489      0.180503      0      0
1.58489      2.23872      0.235152      0      0
2.23872      3.16228      0.312284      0      0
3.16228      4.46684      0.414297      0      0
4.46684      6.30957      0.528294      0      0
6.30957      8.91251      0.706072      0      0
8.91251      12.5893      0.902048      0      0
12.5893      17.7828      1.17405      0      0
17.7828      25.1189      1.51996      0      0
25.1189      35.4813      1.93633      0      0
35.4813      50.1187      2.45854      0      0
# END HISTO1D NLOminusNLOS
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      1      0      0      
0.141254      0.199526      1      0      0      
0.199526      0.281838      1      0      0      
0.281838      0.398107      1      0      0      
0.398107      0.562341      1      0      0      
0.562341      0.794328      1      0      0      
0.794328      1.12202      1      0      0      
1.12202      1.58489      1      0      0      
1.58489      2.23872      1      0      0      
2.23872      3.16228      1      0      0      
3.16228      4.46684      1      0      0      
4.46684      6.30957      1      0      0      
6.30957      8.91251      1      0      0      
8.91251      12.5893      1      0      0      
12.5893      17.7828      1      0      0      
17.7828      25.1189      1      0      0      
25.1189      35.4813      1      0      0      
35.4813      50.1187      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.2,0.75){$\boldsymbol{\mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.2,0.75){$\boldsymbol{ \mathrm{N}\mathrm{LO} - \mathrm{N}\mathrm{LO}_{\mathrm{s}+\mathrm{a}} }$}
# END SPECIAL


==> Diags_2D_pptt/Diag_pptt_cor_qTIndphi80to100deg.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)~~~~$\Delta\Phi_{tX}\in[80^\circ,100^\circ]$
Legend2XPos=0.75
Legend2YPos=0.90
Legend2Only=  NLO NLOL NLOS
DrawOnly=  NLO NLOL NLOS  
Legend2=1
LogX=1
LogY=1
XLabel=$q_{\mathrm{T},t\bar{t}}$~GeV
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},t\bar{t}}\mathrm{d}\Delta\Phi_{tX} $[pb/GeV/$^\circ$]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=50.0
YMin=0.2
YMax=1000
RatioPlot1=1
RatioPlot1Reference=NLO
RatioPlot1DrawOnly=NLO NLOL NLOS
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO}}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.95
RatioPlot1YMax=1.05
RatioPlot1YMajorTickMarks=2
RatioPlot1YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D NLO
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      552.437      0      0
0.141254      0.199526      371.702      0      0
0.199526      0.281838      249.57      0      0
0.281838      0.398107      167.123      0      0
0.398107      0.562341      111.474      0      0
0.562341      0.794328      74.0941      0      0
0.794328      1.12202      49.0609      0      0
1.12202      1.58489      32.3302      0      0
1.58489      2.23872      21.1826      0      0
2.23872      3.16228      13.8001      0      0
3.16228      4.46684      8.92366      0      0
4.46684      6.30957      5.72319      0      0
6.30957      8.91251      3.63491      0      0
8.91251      12.5893      2.2821      0      0
12.5893      17.7828      1.41274      0      0
17.7828      25.1189      0.859013      0      0
25.1189      35.4813      0.511777      0      0
35.4813      50.1187      0.297065      0      0
# END HISTO1D NLO
# BEGIN HISTO1D NLOL
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      561.62      0      0
0.141254      0.199526      378.369      0      0
0.199526      0.281838      254.254      0      0
0.281838      0.398107      170.362      0      0
0.398107      0.562341      113.784      0      0
0.562341      0.794328      75.7237      0      0
0.794328      1.12202      50.1892      0      0
1.12202      1.58489      33.1103      0      0
1.58489      2.23872      21.7265      0      0
2.23872      3.16228      14.1677      0      0
3.16228      4.46684      9.17066      0      0
4.46684      6.30957      5.8837      0      0
6.30957      8.91251      3.73418      0      0
8.91251      12.5893      2.33796      0      0
12.5893      17.7828      1.43836      0      0
17.7828      25.1189      0.86436      0      0
25.1189      35.4813      0.502536      0      0
35.4813      50.1187      0.278007      0      0
# END HISTO1D NLOL
# BEGIN HISTO1D NLOS
PlotOrder=3
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      552.187      0      0
0.141254      0.199526      371.692      0      0
0.199526      0.281838      249.527      0      0
0.281838      0.398107      167.015      0      0
0.398107      0.562341      111.415      0      0
0.562341      0.794328      74.0468      0      0
0.794328      1.12202      49.002      0      0
1.12202      1.58489      32.2698      0      0
1.58489      2.23872      21.1315      0      0
2.23872      3.16228      13.7465      0      0
3.16228      4.46684      8.87252      0      0
4.46684      6.30957      5.67268      0      0
6.30957      8.91251      3.58484      0      0
8.91251      12.5893      2.2323      0      0
12.5893      17.7828      1.36363      0      0
17.7828      25.1189      0.811573      0      0
25.1189      35.4813      0.46532      0      0
35.4813      50.1187      0.251892      0      0
# END HISTO1D NLOS


==> Diags_2D_pptt/Diag_pptt_cor_qTIndphi80to100degwt.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)~~~~$\Delta\Phi_{tX}\in[80^\circ,100^\circ]$
Legend2XPos=0.75
Legend2YPos=0.90
Legend2Only=  NLO NLOL NLOS
DrawOnly=  NLO NLOL NLOS  
Legend2=1
LogX=1
LogY=1
XLabel=$q_{\mathrm{T},t\bar{t}}$~GeV
YLabel=$q_{\mathrm{T},t\bar{t}}\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},t\bar{t}}\mathrm{d}\Delta\Phi_{tX} $[pb/$^\circ$]
XMajorTickMarks=1
XMinorTickMarks=4
YMajorTickMarks=1
YMinorTickMarks=4
XMin=0.1
XMax=50.0
YMin=5.
YMax=80.
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine NLOminusNLOL 
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-1.55
RatioPlot1YMax=1.25
RatioPlot1YMajorTickMarks=5
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine   NLOminusNLOS
RatioPlot2YLabel= 
RatioPlot2YSize=3.0
RatioPlot2YMin=-1.55
RatioPlot2YMax=1.25
RatioPlot2YMajorTickMarks=5
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D NLO
PlotOrder=1
LineColor={[rgb]{0.9,0.15,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      65.8909      0      0
0.141254      0.199526      62.6184      0      0
0.199526      0.281838      59.3848      0      0
0.281838      0.398107      56.1653      0      0
0.398107      0.562341      52.9135      0      0
0.562341      0.794328      49.6749      0      0
0.794328      1.12202      46.4541      0      0
1.12202      1.58489      43.2347      0      0
1.58489      2.23872      40.008      0      0
2.23872      3.16228      36.8089      0      0
3.16228      4.46684      33.6132      0      0
4.46684      6.30957      30.4426      0      0
6.30957      8.91251      27.3039      0      0
8.91251      12.5893      24.2053      0      0
12.5893      17.7828      21.1567      0      0
17.7828      25.1189      18.1615      0      0
25.1189      35.4813      15.2727      0      0
35.4813      50.1187      12.5118      0      0
# END HISTO1D NLO
# BEGIN HISTO1D NLOL
PlotOrder=2
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      66.9879      0      0
0.141254      0.199526      63.744      0      0
0.199526      0.281838      60.5002      0      0
0.281838      0.398107      57.2563      0      0
0.398107      0.562341      54.0122      0      0
0.562341      0.794328      50.7684      0      0
0.794328      1.12202      47.5244      0      0
1.12202      1.58489      44.2799      0      0
1.58489      2.23872      41.0356      0      0
2.23872      3.16228      37.7908      0      0
3.16228      4.46684      34.5452      0      0
4.46684      6.30957      31.2979      0      0
6.30957      8.91251      28.0484      0      0
8.91251      12.5893      24.7947      0      0
12.5893      17.7828      21.5347      0      0
17.7828      25.1189      18.265      0      0
25.1189      35.4813      14.9829      0      0
35.4813      50.1187      11.6871      0      0
# END HISTO1D NLOL
# BEGIN HISTO1D NLOS
PlotOrder=3
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=solid
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      65.8613      0      0
0.141254      0.199526      62.6174      0      0
0.199526      0.281838      59.3737      0      0
0.281838      0.398107      56.1298      0      0
0.398107      0.562341      52.8857      0      0
0.562341      0.794328      49.642      0      0
0.794328      1.12202      46.398      0      0
1.12202      1.58489      43.1536      0      0
1.58489      2.23872      39.9094      0      0
2.23872      3.16228      36.6646      0      0
3.16228      4.46684      33.419      0      0
4.46684      6.30957      30.172      0      0
6.30957      8.91251      26.923      0      0
8.91251      12.5893      23.6699      0      0
12.5893      17.7828      20.4111      0      0
17.7828      25.1189      17.1439      0      0
25.1189      35.4813      13.8665      0      0
35.4813      50.1187      10.5807      0      0
# END HISTO1D NLOS
# BEGIN HISTO1D NLOminusNLOL
PlotOrder=4
LineColor={[rgb]{0,0.45,0.7}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      -1.09706      0      0
0.141254      0.199526      -1.12557      0      0
0.199526      0.281838      -1.11545      0      0
0.281838      0.398107      -1.091      0      0
0.398107      0.562341      -1.09873      0      0
0.562341      0.794328      -1.09352      0      0
0.794328      1.12202      -1.07029      0      0
1.12202      1.58489      -1.04524      0      0
1.58489      2.23872      -1.02761      0      0
2.23872      3.16228      -0.981911      0      0
3.16228      4.46684      -0.931911      0      0
4.46684      6.30957      -0.855291      0      0
6.30957      8.91251      -0.744569      0      0
8.91251      12.5893      -0.589422      0      0
12.5893      17.7828      -0.377996      0      0
17.7828      25.1189      -0.103513      0      0
25.1189      35.4813      0.289797      0      0
35.4813      50.1187      0.824692      0      0
# END HISTO1D NLOminusNLOL
# BEGIN HISTO1D NLOminusNLOS
PlotOrder=5
LineColor={[rgb]{0.2,0.7,0}}
LineStyle=dashed
LineWidth=0.1  
LineOpacity=0.5
ErrorBands=0
Title= NLO$_{\mathrm{s}+\mathrm{a}}^{\mathrm{Azm.Avg}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      0.0295802      0      0
0.141254      0.199526      0.00105377      0      0
0.199526      0.281838      0.0110661      0      0
0.281838      0.398107      0.0354927      0      0
0.398107      0.562341      0.0277479      0      0
0.562341      0.794328      0.0328884      0      0
0.794328      1.12202      0.0560734      0      0
1.12202      1.58489      0.0810969      0      0
1.58489      2.23872      0.0986729      0      0
2.23872      3.16228      0.144273      0      0
3.16228      4.46684      0.194197      0      0
4.46684      6.30957      0.270579      0      0
6.30957      8.91251      0.380901      0      0
8.91251      12.5893      0.535392      0      0
12.5893      17.7828      0.745568      0      0
17.7828      25.1189      1.01756      0      0
25.1189      35.4813      1.40618      0      0
35.4813      50.1187      1.93107      0      0
# END HISTO1D NLOminusNLOS
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.141254      1      0      0      
0.141254      0.199526      1      0      0      
0.199526      0.281838      1      0      0      
0.281838      0.398107      1      0      0      
0.398107      0.562341      1      0      0      
0.562341      0.794328      1      0      0      
0.794328      1.12202      1      0      0      
1.12202      1.58489      1      0      0      
1.58489      2.23872      1      0      0      
2.23872      3.16228      1      0      0      
3.16228      4.46684      1      0      0      
4.46684      6.30957      1      0      0      
6.30957      8.91251      1      0      0      
8.91251      12.5893      1      0      0      
12.5893      17.7828      1      0      0      
17.7828      25.1189      1      0      0      
25.1189      35.4813      1      0      0      
35.4813      50.1187      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.2,0.75){$\boldsymbol{\mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.2,0.75){$\boldsymbol{ \mathrm{N}\mathrm{LO} - \mathrm{N}\mathrm{LO}_{\mathrm{s}+\mathrm{a}} }$}
# END SPECIAL


==> Diags_FO/Diag_pptt_dphi_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.01
XMax=3.15
YMin= 0.6
YMax=500000
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }} $
RatioPlot1YSize=3.0
RatioPlot1YMin=0.5
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$ \mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}} $
RatioPlot2YMin=0.5
RatioPlot2YMax=1.5
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=20 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      31417.7      8267.66      12210.4      
0.0121126      0.0146716      24744.6      6514.81      9624.03      
0.0146716      0.0177711      19445.      5122.23      7568.9      
0.0177711      0.0215255      15246.1      4018.42      5939.61      
0.0215255      0.026073      11922.9      3144.51      4649.37      
0.026073      0.0315813      9299.79      2454.34      3630.19      
0.0315813      0.0382533      7230.56      1909.7      2825.7      
0.0382533      0.0463347      5604.09      1481.28      2192.68      
0.0463347      0.0561235      4326.86      1144.69      1695.21      
0.0561235      0.0679803      3328.82      881.51      1306.11      
0.0679803      0.082342      2549.03      675.71      1001.71      
0.082342      0.0997378      1943.55      515.811      765.128      
0.0997378      0.120809      1473.77      391.624      581.287      
0.120809      0.146331      1111.36      295.728      439.26      
0.146331      0.177245      832.539      221.877      329.822      
0.177245      0.214691      619.923      165.492      246.217      
0.214691      0.260047      458.143      122.531      182.473      
0.260047      0.314985      336.138      90.0859      134.296      
0.314985      0.38153      244.519      65.6803      98.0249      
0.38153      0.462133      176.432      47.5097      70.9956      
0.462133      0.559764      126.312      34.1076      51.0386      
0.559764      0.678021      89.806      24.326      36.4585      
0.678021      0.821262      63.4295      17.2411      25.8847      
0.821262      0.994764      44.5841      12.1663      18.3013      
0.994764      1.20492      31.351      8.5939      12.9564      
1.20492      1.45948      22.1535      6.10449      9.22709      
1.45948      1.76781      15.8303      4.38867      6.65357      
1.76781      2.14128      11.5325      3.21883      4.89661      
2.14128      2.59365      8.64242      2.42629      3.70226      
2.59365      3.14159      7.00155      1.96877      3.0068      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      32603.8      19535.7      36962.8      
0.0121126      0.0146716      19536.4      13401.4      25904.2      
0.0146716      0.0177711      10744.3      9041.68      17947.7      
0.0177711      0.0215255      5045.31      4090.45      12314.7      
0.0215255      0.026073      1392.13      0      8289.62      
0.026073      0.0315813      836.231      0      3781.75      
0.0315813      0.0382533      1960.4      363.361      1434.65      
0.0382533      0.0463347      2283.59      2177.56      875.568      
0.0463347      0.0561235      2655.38      1347.05      375.945      
0.0561235      0.0679803      2560.15      762.256      120.215      
0.0679803      0.082342      2330.      387.247      0      
0.082342      0.0997378      2035.23      157.706      0      
0.0997378      0.120809      1721.82      139.776      0      
0.120809      0.146331      1425.97      147.555      50.078      
0.146331      0.177245      1149.64      137.57      81.388      
0.177245      0.214691      914.292      121.963      92.4172      
0.214691      0.260047      711.771      102.33      88.1515      
0.260047      0.314985      547.798      83.7139      78.7021      
0.314985      0.38153      414.578      66.3676      66.1304      
0.38153      0.462133      308.509      51.1772      53.0793      
0.462133      0.559764      226.784      38.7326      41.3991      
0.559764      0.678021      165.166      28.9592      31.7473      
0.678021      0.821262      118.379      21.1123      23.4809      
0.821262      0.994764      84.3357      15.2906      17.232      
0.994764      1.20492      59.875      10.9895      12.485      
1.20492      1.45948      42.5676      7.89312      9.01585      
1.45948      1.76781      30.4285      5.67291      6.47599      
1.76781      2.14128      22.1291      4.15021      4.73347      
2.14128      2.59365      16.5331      3.10937      3.53236      
2.59365      3.14159      13.5085      2.558      2.92094      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      31293.9      8237.13      12166.4      
0.0121126      0.0146716      24622.5      6484.67      9580.73      
0.0146716      0.0177711      19326.1      5092.91      7526.84      
0.0177711      0.0215255      15128.3      3989.39      5898.      
0.0215255      0.026073      11806.9      3115.87      4608.35      
0.026073      0.0315813      9183.88      2425.71      3589.16      
0.0315813      0.0382533      7116.68      1881.5      2785.3      
0.0382533      0.0463347      5491.2      1453.35      2152.67      
0.0463347      0.0561235      4216.24      1117.3      1655.99      
0.0561235      0.0679803      3218.99      854.274      1267.08      
0.0679803      0.082342      2441.34      649.006      963.459      
0.082342      0.0997378      1837.04      489.355      727.204      
0.0997378      0.120809      1369.27      365.652      544.053      
0.120809      0.146331      1008.79      270.213      402.668      
0.146331      0.177245      732.398      196.944      294.052      
0.177245      0.214691      521.735      141.013      211.076      
0.214691      0.260047      362.276      98.6007      148.098      
0.260047      0.314985      242.57      66.6936      100.668      
0.314985      0.38153      153.601      42.9173      65.2782      
0.38153      0.462133      88.2877      25.4061      39.1709      
0.462133      0.559764      41.085      12.6978      20.1848      
0.559764      0.678021      7.6622      3.64967      6.63021      
0.678021      0.821262      15.3517      2.62855      2.81014      
0.821262      0.994764      30.5708      6.82785      9.15922      
0.994764      1.20492      40.0138      9.48232      13.2081      
1.20492      1.45948      45.2328      11.0031      15.5659      
1.45948      1.76781      47.4142      11.705      16.6995      
1.76781      2.14128      47.4584      11.8272      16.9641      
2.14128      2.59365      46.0449      11.5508      16.6285      
2.59365      3.14159      43.6807      11.011      15.8938      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      32683.4      19523.3      36923.3      
0.0121126      0.0146716      19645.1      13402.      25887.3      
0.0146716      0.0177711      10885.4      9054.61      17952.8      
0.0177711      0.0215255      5151.16      4304.12      12292.5      
0.0215255      0.026073      1528.54      0      8289.89      
0.026073      0.0315813      643.015      0      4202.15      
0.0315813      0.0382533      1837.07      124.076      1440.57      
0.0382533      0.0463347      2389.55      2228.02      795.381      
0.0463347      0.0561235      2535.75      1341.34      382.251      
0.0561235      0.0679803      2437.98      759.01      127.849      
0.0679803      0.082342      2206.03      386.709      0      
0.082342      0.0997378      1912.34      157.139      0      
0.0997378      0.120809      1603.      131.622      0      
0.120809      0.146331      1305.89      138.357      49.7454      
0.146331      0.177245      1036.49      129.881      83.1972      
0.177245      0.214691      802.05      113.834      93.144      
0.214691      0.260047      604.512      95.0388      89.8842      
0.260047      0.314985      442.6      76.3869      80.0659      
0.314985      0.38153      313.208      59.4747      67.8214      
0.38153      0.462133      212.343      45.0522      55.5802      
0.462133      0.559764      135.741      33.3365      44.6448      
0.559764      0.678021      79.2404      24.227      35.5942      
0.678021      0.821262      39.0064      17.4503      28.5621      
0.821262      0.994764      11.6397      10.6243      23.4257      
0.994764      1.20492      5.78314      0      9.47169      
1.20492      1.45948      15.7139      13.6595      7.54815      
1.45948      1.76781      20.1641      16.6309      6.56956      
1.76781      2.14128      20.7503      16.2332      6.26651      
2.14128      2.59365      18.7457      16.3298      6.4172      
2.59365      3.14159      15.1314      13.5438      6.84496      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      31417.7      2.51587      2.51587      
0.0121126      0.0146716      24744.6      2.0268      2.0268      
0.0146716      0.0177711      19445.      1.63042      1.63042      
0.0177711      0.0215255      15246.1      1.31197      1.31197      
0.0215255      0.026073      11922.9      1.05497      1.05497      
0.026073      0.0315813      9299.79      0.848492      0.848492      
0.0315813      0.0382533      7230.56      0.682332      0.682332      
0.0382533      0.0463347      5604.09      0.547836      0.547836      
0.0463347      0.0561235      4326.86      0.439066      0.439066      
0.0561235      0.0679803      3328.82      0.352254      0.352254      
0.0679803      0.082342      2549.03      0.281661      0.281661      
0.082342      0.0997378      1943.55      0.22595      0.22595      
0.0997378      0.120809      1473.77      0.179782      0.179782      
0.120809      0.146331      1111.36      0.143358      0.143358      
0.146331      0.177245      832.539      0.114024      0.114024      
0.177245      0.214691      619.923      0.0907129      0.0907129      
0.214691      0.260047      458.143      0.0720033      0.0720033      
0.260047      0.314985      336.138      0.0570363      0.0570363      
0.314985      0.38153      244.519      0.0451207      0.0451207      
0.38153      0.462133      176.432      0.035511      0.035511      
0.462133      0.559764      126.312      0.0279528      0.0279528      
0.559764      0.678021      89.806      0.0220363      0.0220363      
0.678021      0.821262      63.4295      0.017299      0.017299      
0.821262      0.994764      44.5841      0.0135422      0.0135422      
0.994764      1.20492      31.351      0.0106215      0.0106215      
1.20492      1.45948      22.1535      0.00837157      0.00837157      
1.45948      1.76781      15.8303      0.00664151      0.00664151      
1.76781      2.14128      11.5325      0.00532147      0.00532147      
2.14128      2.59365      8.64242      0.00427562      0.00427562      
2.59365      3.14159      7.00155      0.00351325      0.00351325      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      32603.8      140.444      140.444      
0.0121126      0.0146716      19536.4      80.4878      80.4878      
0.0146716      0.0177711      10744.3      59.1582      59.1582      
0.0177711      0.0215255      5045.31      70.5672      70.5672      
0.0215255      0.026073      1392.13      24.9025      24.9025      
0.026073      0.0315813      836.231      18.1351      18.1351      
0.0315813      0.0382533      1960.4      12.9383      12.9383      
0.0382533      0.0463347      2283.59      230.362      230.362      
0.0463347      0.0561235      2655.38      6.87855      6.87855      
0.0561235      0.0679803      2560.15      5.11634      5.11634      
0.0679803      0.082342      2330.      3.59979      3.59979      
0.082342      0.0997378      2035.23      2.64445      2.64445      
0.0997378      0.120809      1721.82      2.46761      2.46761      
0.120809      0.146331      1425.97      1.4014      1.4014      
0.146331      0.177245      1149.64      1.03197      1.03197      
0.177245      0.214691      914.292      0.748163      0.748163      
0.214691      0.260047      711.771      0.601885      0.601885      
0.260047      0.314985      547.798      0.60325      0.60325      
0.314985      0.38153      414.578      0.293406      0.293406      
0.38153      0.462133      308.509      0.22402      0.22402      
0.462133      0.559764      226.784      0.176267      0.176267      
0.559764      0.678021      165.166      0.118385      0.118385      
0.678021      0.821262      118.379      0.0838103      0.0838103      
0.821262      0.994764      84.3357      0.0932123      0.0932123      
0.994764      1.20492      59.875      0.0465322      0.0465322      
1.20492      1.45948      42.5676      0.0345449      0.0345449      
1.45948      1.76781      30.4285      0.0247658      0.0247658      
1.76781      2.14128      22.1291      0.0187494      0.0187494      
2.14128      2.59365      16.5331      0.0154597      0.0154597      
2.59365      3.14159      13.5085      0.0119233      0.0119233      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      31293.9      5.90625      5.90625      
0.0121126      0.0146716      24622.5      4.64668      4.64668      
0.0146716      0.0177711      19326.1      3.64717      3.64717      
0.0177711      0.0215255      15128.3      2.85536      2.85536      
0.0215255      0.026073      11806.9      2.22916      2.22916      
0.026073      0.0315813      9183.88      1.73489      1.73489      
0.0315813      0.0382533      7116.68      1.34557      1.34557      
0.0382533      0.0463347      5491.2      1.03963      1.03963      
0.0463347      0.0561235      4216.24      0.799822      0.799822      
0.0561235      0.0679803      3218.99      0.612398      0.612398      
0.0679803      0.082342      2441.34      0.466389      0.466389      
0.082342      0.0997378      1837.04      0.353071      0.353071      
0.0997378      0.120809      1369.27      0.265509      0.265509      
0.120809      0.146331      1008.79      0.198203      0.198203      
0.146331      0.177245      732.398      0.146806      0.146806      
0.177245      0.214691      521.735      0.107886      0.107886      
0.214691      0.260047      362.276      0.0787528      0.0787528      
0.260047      0.314985      242.57      0.0573035      0.0573035      
0.314985      0.38153      153.601      0.0419023      0.0419023      
0.38153      0.462133      88.2877      0.0312594      0.0312594      
0.462133      0.559764      41.085      0.0243043      0.0243043      
0.559764      0.678021      7.6622      0.020067      0.020067      
0.678021      0.821262      15.3517      0.017616      0.017616      
0.821262      0.994764      30.5708      0.0161335      0.0161335      
0.994764      1.20492      40.0138      0.0150649      0.0150649      
1.20492      1.45948      45.2328      0.0141239      0.0141239      
1.45948      1.76781      47.4142      0.0131913      0.0131913      
1.76781      2.14128      47.4584      0.0122333      0.0122333      
2.14128      2.59365      46.0449      0.0112544      0.0112544      
2.59365      3.14159      43.6807      0.0102723      0.0102723      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      32683.4      8.14653      8.14653      
0.0121126      0.0146716      19645.1      5.73371      5.73371      
0.0146716      0.0177711      10885.4      4.11991      4.11991      
0.0177711      0.0215255      5151.16      3.05841      3.05841      
0.0215255      0.026073      1528.54      2.36246      2.36246      
0.026073      0.0315813      643.015      1.89446      1.89446      
0.0315813      0.0382533      1837.07      1.55955      1.55955      
0.0382533      0.0463347      2389.55      1.30042      1.30042      
0.0463347      0.0561235      2535.75      1.08695      1.08695      
0.0561235      0.0679803      2437.98      0.90484      0.90484      
0.0679803      0.082342      2206.03      0.74752      0.74752      
0.082342      0.0997378      1912.34      0.611779      0.611779      
0.0997378      0.120809      1603.      0.495618      0.495618      
0.120809      0.146331      1305.89      0.397345      0.397345      
0.146331      0.177245      1036.49      0.315259      0.315259      
0.177245      0.214691      802.05      0.247587      0.247587      
0.214691      0.260047      604.512      0.192526      0.192526      
0.260047      0.314985      442.6      0.148308      0.148308      
0.314985      0.38153      313.208      0.113259      0.113259      
0.38153      0.462133      212.343      0.0858356      0.0858356      
0.462133      0.559764      135.741      0.0646553      0.0646553      
0.559764      0.678021      79.2404      0.0485006      0.0485006      
0.678021      0.821262      39.0064      0.0363207      0.0363207      
0.821262      0.994764      11.6397      0.0272222      0.0272222      
0.994764      1.20492      5.78314      0.0204587      0.0204587      
1.20492      1.45948      15.7139      0.0154229      0.0154229      
1.45948      1.76781      20.1641      0.0116428      0.0116428      
1.76781      2.14128      20.7503      0.00878045      0.00878045      
2.14128      2.59365      18.7457      0.00662455      0.00662455      
2.59365      3.14159      15.1314      0.00507316      0.00507316      
# END HISTO1D EFTN2LOMC


==> Diags_FO/Diag_pptt_dphi_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC  
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$ \Delta\phi_{t\bar{t}}$ 
YLabel=$ \Delta\phi_{t\bar{t}}\mathrm{d}\sigma/\mathrm{d} \Delta\phi_{t\bar{t}} $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.01
XMax=3.15
YMin= 0.2
YMax=80000
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-9
RatioPlot1LogY=0
RatioPlot1YMax=59.
RatioPlot1YMajorTickMarks=10
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel= 
RatioPlot2YMin=-9
RatioPlot2YMax=59.
RatioPlot2LogY=0
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      346.046      91.0637      134.491      
0.0121126      0.0146716      330.118      86.9149      128.396      
0.0146716      0.0177711      314.208      82.7698      122.306      
0.0177711      0.0215255      298.395      78.6489      116.251      
0.0215255      0.026073      282.64      74.5433      110.218      
0.026073      0.0315813      267.018      70.4707      104.233      
0.0315813      0.0382533      251.455      66.4138      98.2704      
0.0382533      0.0463347      236.053      62.3947      92.3609      
0.0463347      0.0561235      220.742      58.3992      86.4858      
0.0561235      0.0679803      205.691      54.4703      80.7076      
0.0679803      0.082342      190.768      50.5707      74.9695      
0.082342      0.0997378      176.169      46.7556      69.3556      
0.0997378      0.120809      161.796      42.9948      63.8178      
0.120809      0.146331      147.77      39.3219      58.4075      
0.146331      0.177245      134.069      35.7312      53.1156      
0.177245      0.214691      120.908      32.278      48.0236      
0.214691      0.260047      108.22      28.9444      43.1046      
0.260047      0.314985      96.162      25.7727      38.4214      
0.314985      0.38153      84.7167      22.7567      33.9639      
0.38153      0.462133      74.0344      19.937      29.7932      
0.462133      0.559764      64.1921      17.3343      25.9397      
0.559764      0.678021      55.2732      14.9728      22.441      
0.678021      0.821262      47.2841      12.8533      19.2977      
0.821262      0.994764      40.2554      10.9858      16.5261      
0.994764      1.20492      34.2881      9.39974      14.1719      
1.20492      1.45948      29.3518      8.08872      12.2268      
1.45948      1.76781      25.4123      7.04586      10.6827      
1.76781      2.14128      22.4312      6.26145      9.52572      
2.14128      2.59365      20.3738      5.72017      8.72869      
2.59365      3.14159      20.0357      5.6338      8.60414      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      357.723      214.731      406.412      
0.0121126      0.0146716      259.387      178.386      344.936      
0.0146716      0.0177711      172.522      145.748      289.438      
0.0177711      0.0215255      97.688      78.2831      240.473      
0.0215255      0.026073      32.1391      0      196.058      
0.026073      0.0315813      24.8017      0      106.584      
0.0315813      0.0382533      68.9227      14.5174      49.6516      
0.0382533      0.0463347      97.0816      94.0199      36.5754      
0.0463347      0.0561235      136.062      68.4059      18.9851      
0.0561235      0.0679803      158.668      46.8503      7.2737      
0.0679803      0.082342      174.778      28.7672      0      
0.082342      0.0997378      184.836      14.1043      0      
0.0997378      0.120809      189.318      15.4413      0      
0.120809      0.146331      189.841      19.6982      6.7857      
0.146331      0.177245      185.344      22.2235      13.2193      
0.177245      0.214691      178.494      23.8441      18.1164      
0.214691      0.260047      168.267      24.2176      20.8969      
0.260047      0.314985      156.798      23.9776      22.5617      
0.314985      0.38153      143.722      23.0231      22.9593      
0.38153      0.462133      129.518      21.497      22.3094      
0.462133      0.559764      115.296      19.6994      21.0638      
0.559764      0.678021      101.685      17.8341      19.5564      
0.678021      0.821262      88.2681      15.7467      17.5176      
0.821262      0.994764      76.1704      13.8148      15.573      
0.994764      1.20492      65.493      12.0226      13.6601      
1.20492      1.45948      56.4033      10.4605      11.9495      
1.45948      1.76781      48.8447      9.10729      10.3967      
1.76781      2.14128      43.0441      8.07359      9.20811      
2.14128      2.59365      38.9775      7.33107      8.32841      
2.59365      3.14159      38.6577      7.32061      8.35972      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      344.682      90.7273      134.006      
0.0121126      0.0146716      328.482      86.5113      127.815      
0.0146716      0.0177711      312.28      82.2947      121.624      
0.0177711      0.0215255      296.081      78.0786      115.433      
0.0215255      0.026073      279.879      73.862      109.241      
0.026073      0.0315813      263.679      69.6458      103.05      
0.0315813      0.0382533      247.478      65.4294      96.8593      
0.0382533      0.0463347      231.278      61.2131      90.6682      
0.0463347      0.0561235      215.077      56.9967      84.477      
0.0561235      0.0679803      198.877      52.7804      78.2859      
0.0679803      0.082342      182.676      48.564      72.0947      
0.082342      0.0997378      166.475      44.3477      65.9035      
0.0997378      0.120809      150.275      40.1314      59.7124      
0.120809      0.146331      134.074      35.915      53.5212      
0.146331      0.177245      117.873      31.6987      47.3301      
0.177245      0.214691      101.673      27.4824      41.1389      
0.214691      0.260047      85.4722      23.266      34.9478      
0.260047      0.314985      69.2715      19.0497      28.7566      
0.314985      0.38153      53.0709      14.8334      22.5654      
0.38153      0.462133      36.8702      10.6171      16.3742      
0.462133      0.559764      20.6696      6.40078      10.1832      
0.559764      0.678021      4.46893      2.18449      3.99214      
0.678021      0.821262      11.7319      2.03186      2.19887      
0.821262      0.994764      27.9327      6.24827      8.38998      
0.994764      1.20492      44.1333      10.4647      14.5811      
1.20492      1.45948      60.3339      14.681      20.7722      
1.45948      1.76781      76.5348      18.8974      26.9634      
1.76781      2.14128      92.7352      23.1137      33.1545      
2.14128      2.59365      108.936      27.3301      39.3457      
2.59365      3.14159      125.136      31.5465      45.5368      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      358.596      214.587      405.961      
0.0121126      0.0146716      260.818      178.385      344.698      
0.0146716      0.0177711      174.752      145.94      289.495      
0.0177711      0.0215255      99.7895      82.5188      240.044      
0.0215255      0.026073      35.3164      0      196.03      
0.026073      0.0315813      19.2774      0      118.589      
0.0315813      0.0382533      64.6043      6.1354      49.8601      
0.0382533      0.0463347      101.276      93.5066      33.2931      
0.0463347      0.0561235      129.905      68.1331      19.3184      
0.0561235      0.0679803      151.103      46.6407      7.74164      
0.0679803      0.082342      165.482      28.7177      0      
0.082342      0.0997378      173.653      14.0527      0      
0.0997378      0.120809      176.229      14.5458      0      
0.120809      0.146331      173.821      18.4753      6.7497      
0.146331      0.177245      167.041      20.9791      13.5101      
0.177245      0.214691      156.502      22.2516      18.2588      
0.214691      0.260047      142.814      22.4872      21.3072      
0.260047      0.314985      126.591      21.8803      22.9669      
0.314985      0.38153      108.442      20.6253      23.5495      
0.38153      0.462133      88.9818      18.9166      23.3664      
0.462133      0.559764      68.8206      16.9488      22.7294      
0.559764      0.678021      48.5705      14.9161      21.9497      
0.678021      0.821262      28.8435      13.0131      21.3392      
0.821262      0.994764      10.2515      9.06893      21.2092      
0.994764      1.20492      6.59372      0      10.3735      
1.20492      1.45948      21.0803      18.5235      10.0258      
1.45948      1.76781      32.5963      26.818      10.5854      
1.76781      2.14128      40.5296      31.7253      12.2467      
2.14128      2.59365      44.2687      38.6708      15.2043      
2.59365      3.14159      43.2015      38.4371      19.6523      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1.36442      0.336356      0.484525      
0.0121126      0.0146716      1.63617      0.403561      0.580672      
0.0146716      0.0177711      1.92761      0.475121      0.682385      
0.0177711      0.0215255      2.31393      0.570324      0.817977      
0.0215255      0.026073      2.76073      0.681266      0.976718      
0.026073      0.0315813      3.33939      0.824937      1.18236      
0.0315813      0.0382533      3.97674      0.984384      1.41111      
0.0382533      0.0463347      4.77536      1.1816      1.69272      
0.0463347      0.0561235      5.66471      1.40247      2.00881      
0.0561235      0.0679803      6.81481      1.68988      2.42171      
0.0679803      0.082342      8.09239      2.00666      2.87482      
0.082342      0.0997378      9.69399      2.40789      3.45206      
0.0997378      0.120809      11.521      2.86339      4.10535      
0.120809      0.146331      13.696      3.40691      4.88633      
0.146331      0.177245      16.1959      4.03246      5.78554      
0.177245      0.214691      19.2355      4.79565      6.88466      
0.214691      0.260047      22.7476      5.6784      8.15684      
0.260047      0.314985      26.8905      6.72297      9.66482      
0.314985      0.38153      31.6458      7.92329      11.3985      
0.38153      0.462133      37.1642      9.3199      13.419      
0.462133      0.559764      43.5225      10.9335      15.7565      
0.559764      0.678021      50.8042      12.7883      18.4489      
0.678021      0.821262      59.0159      14.8851      21.4965      
0.821262      0.994764      68.1881      17.2341      24.9161      
0.994764      1.20492      78.4214      19.8644      28.753      
1.20492      1.45948      89.6857      22.7697      32.999      
1.45948      1.76781      101.947      25.9433      37.6461      
1.76781      2.14128      115.166      29.3752      42.6802      
2.14128      2.59365      129.31      33.0503      48.0744      
2.59365      3.14159      145.172      37.1803      54.141      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      0.872944      0.450926      0.144002      
0.0121126      0.0146716      1.43082      0.237772      0.00136942      
0.0146716      0.0177711      2.2298      0.192246      0.0566471      
0.0177711      0.0215255      2.10151      0.428943      0.0326455      
0.0215255      0.026073      3.17731      0.225414      0      
0.026073      0.0315813      5.52422      0.859242      0.957221      
0.0315813      0.0382533      4.31843      0.254905      0      
0.0382533      0.0463347      -4.19471      6.63667      3.28228      
0.0463347      0.0561235      6.15696      0.333331      0      
0.0561235      0.0679803      7.56477      0.467943      0      
0.0679803      0.082342      9.29612      0.67209      0      
0.082342      0.0997378      11.1828      0.816162      0      
0.0997378      0.120809      13.0887      0.895515      0      
0.120809      0.146331      16.0204      1.22289      0.0360036      
0.146331      0.177245      18.3028      1.24437      0      
0.177245      0.214691      21.9918      1.59247      0      
0.214691      0.260047      25.452      1.73041      0      
0.260047      0.314985      30.2071      2.09734      0      
0.314985      0.38153      35.2793      2.39783      0      
0.38153      0.462133      40.5357      2.58036      0      
0.462133      0.559764      46.4753      2.75057      0      
0.559764      0.678021      53.1143      2.91796      0      
0.678021      0.821262      59.4246      3.82163      0      
0.821262      0.994764      65.9189      5.63627      0      
0.994764      1.20492      72.0867      8.2113      0      
1.20492      1.45948      77.4836      11.6877      0      
1.45948      1.76781      81.441      16.4213      1.47808      
1.76781      2.14128      83.5737      22.5172      4.17311      
2.14128      2.59365      83.2461      30.3424      7.87319      
2.59365      3.14159      81.8592      39.6063      12.3317      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1.36442      0.0927544      0.0927544      
0.0121126      0.0146716      1.63617      0.0890172      0.0890172      
0.0146716      0.0177711      1.92761      0.0852619      0.0852619      
0.0177711      0.0215255      2.31393      0.0815341      0.0815341      
0.0215255      0.026073      2.76073      0.0778169      0.0778169      
0.026073      0.0315813      3.33939      0.074133      0.074133      
0.0315813      0.0382533      3.97674      0.070474      0.070474      
0.0382533      0.0463347      4.77536      0.0668091      0.0668091      
0.0463347      0.0561235      5.66471      0.0631392      0.0631392      
0.0561235      0.0679803      6.81481      0.0595369      0.0595369      
0.0679803      0.082342      8.09239      0.0559071      0.0559071      
0.082342      0.0997378      9.69399      0.0523905      0.0523905      
0.0997378      0.120809      11.521      0.0487963      0.0487963      
0.120809      0.146331      13.696      0.0453227      0.0453227      
0.146331      0.177245      16.1959      0.041908      0.041908      
0.177245      0.214691      19.2355      0.0386381      0.0386381      
0.214691      0.260047      22.7476      0.0355173      0.0355173      
0.260047      0.314985      26.8905      0.0326287      0.0326287      
0.314985      0.38153      31.6458      0.0300858      0.0300858      
0.38153      0.462133      37.1642      0.0279889      0.0279889      
0.462133      0.559764      43.5225      0.0265734      0.0265734      
0.559764      0.678021      50.8042      0.0259859      0.0259859      
0.678021      0.821262      59.0159      0.0261608      0.0261608      
0.821262      0.994764      68.1881      0.0269786      0.0269786      
0.994764      1.20492      78.4214      0.0283152      0.0283152      
1.20492      1.45948      89.6857      0.0300557      0.0300557      
1.45948      1.76781      101.947      0.0321142      0.0321142      
1.76781      2.14128      115.166      0.0344323      0.0344323      
2.14128      2.59365      129.31      0.0368975      0.0368975      
2.59365      3.14159      145.172      0.0396815      0.0396815      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      0.872944      1.66914      1.66914      
0.0121126      0.0146716      1.43082      1.14855      1.14855      
0.0146716      0.0177711      2.2298      1.01443      1.01443      
0.0177711      0.0215255      2.10151      1.4353      1.4353      
0.0215255      0.026073      3.17731      0.655541      0.655541      
0.026073      0.0315813      5.52422      0.564438      0.564438      
0.0315813      0.0382533      4.31843      0.50404      0.50404      
0.0382533      0.0463347      -4.19471      9.50776      9.50776      
0.0463347      0.0561235      6.15696      0.403088      0.403088      
0.0561235      0.0679803      7.56477      0.372348      0.372348      
0.0679803      0.082342      9.29612      0.324677      0.324677      
0.082342      0.0997378      11.1828      0.295655      0.295655      
0.0997378      0.120809      13.0887      0.327178      0.327178      
0.120809      0.146331      16.0204      0.239565      0.239565      
0.146331      0.177245      18.3028      0.216226      0.216226      
0.177245      0.214691      21.9918      0.194281      0.194281      
0.214691      0.260047      25.452      0.188701      0.188701      
0.260047      0.314985      30.2071      0.211479      0.211479      
0.314985      0.38153      35.2793      0.140978      0.140978      
0.38153      0.462133      40.5357      0.130775      0.130775      
0.462133      0.559764      46.4753      0.12223      0.12223      
0.559764      0.678021      53.1143      0.102327      0.102327      
0.678021      0.821262      59.4246      0.0894212      0.0894212      
0.821262      0.994764      65.9189      0.104844      0.104844      
0.994764      1.20492      72.0867      0.0733412      0.0733412      
1.20492      1.45948      77.4836      0.0660147      0.0660147      
1.45948      1.76781      81.441      0.0585645      0.0585645      
1.76781      2.14128      83.5737      0.0533783      0.0533783      
2.14128      2.59365      83.2461      0.0528373      0.0528373      
2.59365      3.14159      81.8592      0.0477884      0.0477884      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      1      0      0      
0.0121126      0.0146716      1      0      0      
0.0146716      0.0177711      1      0      0      
0.0177711      0.0215255      1      0      0      
0.0215255      0.026073      1      0      0      
0.026073      0.0315813      1      0      0      
0.0315813      0.0382533      1      0      0      
0.0382533      0.0463347      1      0      0      
0.0463347      0.0561235      1      0      0      
0.0561235      0.0679803      1      0      0      
0.0679803      0.082342      1      0      0      
0.082342      0.0997378      1      0      0      
0.0997378      0.120809      1      0      0      
0.120809      0.146331      1      0      0      
0.146331      0.177245      1      0      0      
0.177245      0.214691      1      0      0      
0.214691      0.260047      1      0      0      
0.260047      0.314985      1      0      0      
0.314985      0.38153      1      0      0      
0.38153      0.462133      1      0      0      
0.462133      0.559764      1      0      0      
0.559764      0.678021      1      0      0      
0.678021      0.821262      1      0      0      
0.821262      0.994764      1      0      0      
0.994764      1.20492      1      0      0      
1.20492      1.45948      1      0      0      
1.45948      1.76781      1      0      0      
1.76781      2.14128      1      0      0      
2.14128      2.59365      1      0      0      
2.59365      3.14159      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      346.046      0.0277491      0.0277491      
0.0121126      0.0146716      330.118      0.0270814      0.0270814      
0.0146716      0.0177711      314.208      0.0263899      0.0263899      
0.0177711      0.0215255      298.395      0.0257181      0.0257181      
0.0215255      0.026073      282.64      0.0250485      0.0250485      
0.026073      0.0315813      267.018      0.024402      0.024402      
0.0315813      0.0382533      251.455      0.0237681      0.0237681      
0.0382533      0.0463347      236.053      0.0231137      0.0231137      
0.0463347      0.0561235      220.742      0.0224362      0.0224362      
0.0561235      0.0679803      205.691      0.021804      0.021804      
0.0679803      0.082342      190.768      0.0211165      0.0211165      
0.082342      0.0997378      176.169      0.0205064      0.0205064      
0.0997378      0.120809      161.796      0.0197724      0.0197724      
0.120809      0.146331      147.77      0.0190975      0.0190975      
0.146331      0.177245      134.069      0.0183981      0.0183981      
0.177245      0.214691      120.908      0.0177279      0.0177279      
0.214691      0.260047      108.22      0.0170428      0.0170428      
0.260047      0.314985      96.162      0.0163533      0.0163533      
0.314985      0.38153      84.7167      0.0156659      0.0156659      
0.38153      0.462133      74.0344      0.0149368      0.0149368      
0.462133      0.559764      64.1921      0.0142387      0.0142387      
0.559764      0.678021      55.2732      0.0135931      0.0135931      
0.678021      0.821262      47.2841      0.0129279      0.0129279      
0.821262      0.994764      40.2554      0.0122594      0.0122594      
0.994764      1.20492      34.2881      0.0116455      0.0116455      
1.20492      1.45948      29.3518      0.0111178      0.0111178      
1.45948      1.76781      25.4123      0.0106915      0.0106915      
1.76781      2.14128      22.4312      0.0103752      0.0103752      
2.14128      2.59365      20.3738      0.0100998      0.0100998      
2.59365      3.14159      20.0357      0.0100668      0.0100668      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      357.723      1.58033      1.58033      
0.0121126      0.0146716      259.387      1.07275      1.07275      
0.0146716      0.0177711      172.522      0.94832      0.94832      
0.0177711      0.0215255      97.688      1.37568      1.37568      
0.0215255      0.026073      32.1391      0.599588      0.599588      
0.026073      0.0315813      24.8017      0.509956      0.509956      
0.0315813      0.0382533      68.9227      0.449633      0.449633      
0.0382533      0.0463347      97.0816      9.45278      9.45278      
0.0463347      0.0561235      136.062      0.347422      0.347422      
0.0561235      0.0679803      158.668      0.316242      0.316242      
0.0679803      0.082342      174.778      0.268569      0.268569      
0.082342      0.0997378      184.836      0.240074      0.240074      
0.0997378      0.120809      189.318      0.272679      0.272679      
0.120809      0.146331      189.841      0.186683      0.186683      
0.146331      0.177245      185.344      0.165443      0.165443      
0.177245      0.214691      178.494      0.146009      0.146009      
0.214691      0.260047      168.267      0.143265      0.143265      
0.260047      0.314985      156.798      0.169111      0.169111      
0.314985      0.38153      143.722      0.101806      0.101806      
0.38153      0.462133      129.518      0.0948285      0.0948285      
0.462133      0.559764      115.296      0.0894374      0.0894374      
0.559764      0.678021      101.685      0.0725259      0.0725259      
0.678021      0.821262      88.2681      0.0623762      0.0623762      
0.821262      0.994764      76.1704      0.0802728      0.0802728      
0.994764      1.20492      65.493      0.0509518      0.0509518      
1.20492      1.45948      56.4033      0.0455522      0.0455522      
1.45948      1.76781      48.8447      0.0398434      0.0398434      
1.76781      2.14128      43.0441      0.0362773      0.0362773      
2.14128      2.59365      38.9775      0.037219      0.037219      
2.59365      3.14159      38.6577      0.0333099      0.0333099      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      344.682      0.0650054      0.0650054      
0.0121126      0.0146716      328.482      0.0619358      0.0619358      
0.0146716      0.0177711      312.28      0.0588721      0.0588721      
0.0177711      0.0215255      296.081      0.0558161      0.0558161      
0.0215255      0.026073      279.879      0.0527684      0.0527684      
0.026073      0.0315813      263.679      0.0497311      0.0497311      
0.0315813      0.0382533      247.478      0.0467059      0.0467059      
0.0382533      0.0463347      231.278      0.0436955      0.0436955      
0.0463347      0.0561235      215.077      0.040703      0.040703      
0.0561235      0.0679803      198.877      0.0377329      0.0377329      
0.0679803      0.082342      182.676      0.0347906      0.0347906      
0.082342      0.0997378      166.475      0.0318841      0.0318841      
0.0997378      0.120809      150.275      0.0290239      0.0290239      
0.120809      0.146331      134.074      0.0262252      0.0262252      
0.146331      0.177245      117.873      0.0235099      0.0235099      
0.177245      0.214691      101.673      0.0209102      0.0209102      
0.214691      0.260047      85.4722      0.0184745      0.0184745      
0.260047      0.314985      69.2715      0.0162754      0.0162754      
0.314985      0.38153      53.0709      0.0144199      0.0144199      
0.38153      0.462133      36.8702      0.013052      0.013052      
0.462133      0.559764      20.6696      0.0123346      0.0123346      
0.559764      0.678021      4.46893      0.0123928      0.0123928      
0.678021      0.821262      11.7319      0.0132328      0.0132328      
0.821262      0.994764      27.9327      0.0147193      0.0147193      
0.994764      1.20492      44.1333      0.0166697      0.0166697      
1.20492      1.45948      60.3339      0.0189379      0.0189379      
1.45948      1.76781      76.5348      0.0214227      0.0214227      
1.76781      2.14128      92.7352      0.0240572      0.0240572      
2.14128      2.59365      108.936      0.0267976      0.0267976      
2.59365      3.14159      125.136      0.0296147      0.0296147      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.01      0.0121126      358.596      0.0888109      0.0888109      
0.0121126      0.0146716      260.818      0.0757998      0.0757998      
0.0146716      0.0177711      174.752      0.0661118      0.0661118      
0.0177711      0.0215255      99.7895      0.0596193      0.0596193      
0.0215255      0.026073      35.3164      0.0559529      0.0559529      
0.026073      0.0315813      19.2774      0.0544822      0.0544822      
0.0315813      0.0382533      64.6043      0.054407      0.054407      
0.0382533      0.0463347      101.276      0.0549838      0.0549838      
0.0463347      0.0561235      129.905      0.0556657      0.0556657      
0.0561235      0.0679803      151.103      0.0561061      0.0561061      
0.0679803      0.082342      165.482      0.0561089      0.0561089      
0.082342      0.0997378      173.653      0.0555814      0.0555814      
0.0997378      0.120809      176.229      0.054499      0.054499      
0.120809      0.146331      173.821      0.0528824      0.0528824      
0.146331      0.177245      167.041      0.0507829      0.0507829      
0.177245      0.214691      156.502      0.0482721      0.0482721      
0.214691      0.260047      142.814      0.0454357      0.0454357      
0.260047      0.314985      126.591      0.0423686      0.0423686      
0.314985      0.38153      108.442      0.0391716      0.0391716      
0.38153      0.462133      88.9818      0.0359465      0.0359465      
0.462133      0.559764      68.8206      0.0327929      0.0327929      
0.559764      0.678021      48.5705      0.0298011      0.0298011      
0.678021      0.821262      28.8435      0.027045      0.027045      
0.821262      0.994764      10.2515      0.0245716      0.0245716      
0.994764      1.20492      6.59372      0.0223894      0.0223894      
1.20492      1.45948      21.0803      0.0204625      0.0204625      
1.45948      1.76781      32.5963      0.0187211      0.0187211      
1.76781      2.14128      40.5296      0.017101      0.017101      
2.14128      2.59365      44.2687      0.0156183      0.0156183      
2.59365      3.14159      43.2015      0.0144784      0.0144784      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.07,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO} -\mathrm{N}^2\mathrm{LO}_{\mathrm{s}} }$}
# END SPECIAL


==> Diags_FO/Diag_pptt_qTin_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T},\mathrm{in}} $[GeV]
YLabel=$\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T},\mathrm{in}} $[pb/GeV]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.06
YMax=90000
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.59
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.49
RatioPlot2YMax=1.75
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4893.62      1283.54      1892.35      
0.125893      0.158489      3749.94      983.849      1450.72      
0.158489      0.199526      2870.21      753.26      1110.88      
0.199526      0.251189      2193.65      575.886      849.434      
0.251189      0.316228      1673.8      439.567      648.481      
0.316228      0.398107      1275.18      335.01      494.324      
0.398107      0.501187      969.74      254.871      376.155      
0.501187      0.630957      736.146      193.559      285.729      
0.630957      0.794328      557.663      146.698      216.605      
0.794328      1.      421.455      110.925      163.829      
1.      1.25893      317.845      83.7019      123.658      
1.25893      1.58489      239.017      62.9815      93.0756      
1.58489      1.99526      179.233      47.2601      69.8664      
1.99526      2.51189      133.972      35.3525      52.2832      
2.51189      3.16228      99.7995      26.3565      38.9952      
3.16228      3.98107      74.0434      19.5723      28.9712      
3.98107      5.01187      54.71      14.4764      21.4393      
5.01187      6.30957      40.2323      10.6573      15.7922      
6.30957      7.94328      29.4362      7.80724      11.5763      
7.94328      10.      21.4107      5.68666      8.43807      
10.      12.5893      15.4737      4.11624      6.11272      
12.5893      15.8489      11.1002      2.95802      4.39666      
15.8489      19.9526      7.89911      2.10921      3.13824      
19.9526      25.1189      5.57246      1.49132      2.22143      
25.1189      31.6228      3.8891      1.04349      1.55637      
31.6228      39.8107      2.68384      0.722244      1.07883      
39.8107      50.1187      1.82872      0.493774      0.738792      
50.1187      63.0957      1.22679      0.332531      0.498486      
63.0957      79.4328      0.809501      0.220397      0.331107      
79.4328      100.      0.52401      0.143414      0.216      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      25115.7      9485.21      16149.8      
0.125893      0.158489      17572.      6738.48      11529.5      
0.158489      0.199526      12138.8      4735.33      8141.98      
0.199526      0.251189      8272.16      3296.12      5701.92      
0.251189      0.316228      5620.28      2293.09      3993.15      
0.316228      0.398107      3747.6      1575.27      2765.1      
0.398107      0.501187      2467.85      1074.94      1904.23      
0.501187      0.630957      1598.52      727.461      1302.54      
0.630957      0.794328      1016.76      488.726      886.25      
0.794328      1.      621.591      321.924      593.085      
1.      1.25893      370.479      211.098      396.147      
1.25893      1.58489      203.094      134.338      258.412      
1.58489      1.99526      100.844      84.1072      166.896      
1.99526      2.51189      39.5785      27.868      106.036      
2.51189      3.16228      4.07639      0      65.6276      
3.16228      3.98107      14.5398      0      16.5243      
3.98107      5.01187      22.8104      22.7929      8.28056      
5.01187      6.30957      24.8483      12.5      3.45854      
6.30957      7.94328      23.7441      6.18669      0.70778      
7.94328      10.      20.9734      2.52995      0      
10.      12.5893      17.5762      1.30224      0      
12.5893      15.8489      14.1538      1.44587      0.44798      
15.8489      19.9526      11.0985      1.37004      0.87356      
19.9526      25.1189      8.43804      1.17146      0.950008      
25.1189      31.6228      6.2737      0.948065      0.8757      
31.6228      39.8107      4.55634      0.731904      0.730598      
39.8107      50.1187      3.22662      0.541819      0.568175      
50.1187      63.0957      2.23678      0.389118      0.422713      
63.0957      79.4328      1.5119      0.270169      0.300645      
79.4328      100.      0.994814      0.181455      0.205202      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4891.04      1282.88      1891.44      
0.125893      0.158489      3747.6      983.248      1449.88      
0.158489      0.199526      2867.62      752.601      1109.94      
0.199526      0.251189      2191.08      575.236      848.509      
0.251189      0.316228      1671.53      438.993      647.661      
0.316228      0.398107      1273.01      334.46      493.539      
0.398107      0.501187      967.716      254.357      375.417      
0.501187      0.630957      734.15      193.055      285.006      
0.630957      0.794328      555.724      146.21      215.905      
0.794328      1.      419.638      110.468      163.172      
1.      1.25893      316.023      83.2433      122.998      
1.25893      1.58489      237.277      62.5443      92.4463      
1.58489      1.99526      177.555      46.8386      69.2592      
1.99526      2.51189      132.362      34.9476      51.6994      
2.51189      3.16228      98.2486      25.9666      38.4329      
3.16228      3.98107      72.5685      19.2015      28.4367      
3.98107      5.01187      53.2956      14.1209      20.9266      
5.01187      6.30957      38.8808      10.3178      15.3028      
6.30957      7.94328      28.1409      7.48181      11.1071      
7.94328      10.      20.1742      5.37593      7.98994      
10.      12.5893      14.2941      3.81981      5.68519      
12.5893      15.8489      9.97937      2.67637      3.99048      
15.8489      19.9526      6.83484      1.8417      2.7524      
19.9526      25.1189      4.56164      1.23715      1.8548      
25.1189      31.6228      2.93439      0.803377      1.20999      
31.6228      39.8107      1.78354      0.4957      0.751956      
39.8107      50.1187      0.981956      0.280599      0.431149      
50.1187      63.0957      0.434653      0.133011      0.210494      
63.0957      79.4328      0.0709421      0.0342637      0.0623646      
79.4328      100.      0.161543      0.0294898      0.0337379      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      25299.1      9550.52      16263.1      
0.125893      0.158489      17584.6      6740.17      11530.1      
0.158489      0.199526      12129.7      4731.87      8136.58      
0.199526      0.251189      8294.19      3302.76      5712.69      
0.251189      0.316228      5614.45      2290.5      3988.6      
0.316228      0.398107      3755.57      1577.14      2767.83      
0.398107      0.501187      2476.6      1077.22      1907.69      
0.501187      0.630957      1604.89      729.04      1304.94      
0.630957      0.794328      1017.3      488.224      885.063      
0.794328      1.      626.399      322.962      594.521      
1.      1.25893      370.496      210.553      394.962      
1.25893      1.58489      206.297      134.872      259.035      
1.58489      1.99526      103.652      84.524      167.328      
1.99526      2.51189      41.7203      31.9405      106.129      
2.51189      3.16228      6.23767      0      65.807      
3.16228      3.98107      12.4562      0      16.769      
3.98107      5.01187      20.8177      18.6702      8.51656      
5.01187      6.30957      23.0922      12.5798      3.6332      
6.30957      7.94328      22.0155      6.29763      0.894016      
7.94328      10.      19.3043      2.64463      0      
10.      12.5893      15.9973      1.13115      0      
12.5893      15.8489      12.6895      1.29436      0.366814      
15.8489      19.9526      9.69264      1.2209      0.787138      
19.9526      25.1189      7.14277      1.04126      0.885586      
25.1189      31.6228      5.07154      0.83096      0.823354      
31.6228      39.8107      3.45273      0.630571      0.695436      
39.8107      50.1187      2.23159      0.459135      0.554619      
50.1187      63.0957      1.34287      0.32297      0.427517      
63.0957      79.4328      0.721359      0.221335      0.325101      
79.4328      100.      0.307419      0.149983      0.249491      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4893.62      0.341113      0.341113      
0.125893      0.158489      3749.94      0.247309      0.247309      
0.158489      0.199526      2870.21      0.18328      0.18328      
0.199526      0.251189      2193.65      0.139089      0.139089      
0.251189      0.316228      1673.8      0.106642      0.106642      
0.316228      0.398107      1275.18      0.0822116      0.0822116      
0.398107      0.501187      969.74      0.063543      0.063543      
0.501187      0.630957      736.146      0.049148      0.049148      
0.630957      0.794328      557.663      0.0380004      0.0380004      
0.794328      1.      421.455      0.0293604      0.0293604      
1.      1.25893      317.845      0.022706      0.022706      
1.25893      1.58489      239.017      0.0175378      0.0175378      
1.58489      1.99526      179.233      0.0135371      0.0135371      
1.99526      2.51189      133.972      0.0104447      0.0104447      
2.51189      3.16228      99.7995      0.0080544      0.0080544      
3.16228      3.98107      74.0434      0.00620558      0.00620558      
3.98107      5.01187      54.71      0.00477964      0.00477964      
5.01187      6.30957      40.2323      0.00367578      0.00367578      
6.30957      7.94328      29.4362      0.00282789      0.00282789      
7.94328      10.      21.4107      0.00217274      0.00217274      
10.      12.5893      15.4737      0.00166605      0.00166605      
12.5893      15.8489      11.1002      0.00127679      0.00127679      
15.8489      19.9526      7.89911      0.000977788      0.000977788      
19.9526      25.1189      5.57246      0.000748286      0.000748286      
25.1189      31.6228      3.8891      0.000572039      0.000572039      
31.6228      39.8107      2.68384      0.00043656      0.00043656      
39.8107      50.1187      1.82872      0.000332139      0.000332139      
50.1187      63.0957      1.22679      0.000250992      0.000250992      
63.0957      79.4328      0.809501      0.00018873      0.00018873      
79.4328      100.      0.52401      0.000140416      0.000140416      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      25115.7      38.3979      38.3979      
0.125893      0.158489      17572.      63.7747      63.7747      
0.158489      0.199526      12138.8      19.1856      19.1856      
0.199526      0.251189      8272.16      11.1484      11.1484      
0.251189      0.316228      5620.28      8.99726      8.99726      
0.316228      0.398107      3747.6      4.84819      4.84819      
0.398107      0.501187      2467.85      3.68137      3.68137      
0.501187      0.630957      1598.52      2.4223      2.4223      
0.630957      0.794328      1016.76      1.96543      1.96543      
0.794328      1.      621.591      1.14783      1.14783      
1.      1.25893      370.479      1.15416      1.15416      
1.25893      1.58489      203.094      0.492316      0.492316      
1.58489      1.99526      100.844      0.315838      0.315838      
1.99526      2.51189      39.5785      0.269775      0.269775      
2.51189      3.16228      4.07639      0.188174      0.188174      
3.16228      3.98107      14.5398      0.104762      0.104762      
3.98107      5.01187      22.8104      0.0673855      0.0673855      
5.01187      6.30957      24.8483      0.0514569      0.0514569      
6.30957      7.94328      23.7441      0.0357266      0.0357266      
7.94328      10.      20.9734      0.0220295      0.0220295      
10.      12.5893      17.5762      0.0158083      0.0158083      
12.5893      15.8489      14.1538      0.0109179      0.0109179      
15.8489      19.9526      11.0985      0.00754168      0.00754168      
19.9526      25.1189      8.43804      0.00510662      0.00510662      
25.1189      31.6228      6.2737      0.00358085      0.00358085      
31.6228      39.8107      4.55634      0.00247856      0.00247856      
39.8107      50.1187      3.22662      0.00170975      0.00170975      
50.1187      63.0957      2.23678      0.00121465      0.00121465      
63.0957      79.4328      1.5119      0.000837765      0.000837765      
79.4328      100.      0.994814      0.000936908      0.000936908      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4891.04      0.836133      0.836133      
0.125893      0.158489      3747.6      0.640634      0.640634      
0.158489      0.199526      2867.62      0.490195      0.490195      
0.199526      0.251189      2191.08      0.374549      0.374549      
0.251189      0.316228      1671.53      0.285746      0.285746      
0.316228      0.398107      1273.01      0.217636      0.217636      
0.398107      0.501187      967.716      0.165462      0.165462      
0.501187      0.630957      734.15      0.12555      0.12555      
0.630957      0.794328      555.724      0.0950622      0.0950622      
0.794328      1.      419.638      0.0718099      0.0718099      
1.      1.25893      316.023      0.0541061      0.0541061      
1.25893      1.58489      237.277      0.0406515      0.0406515      
1.58489      1.99526      177.555      0.0304471      0.0304471      
1.99526      2.51189      132.362      0.0227247      0.0227247      
2.51189      3.16228      98.2486      0.0168949      0.0168949      
3.16228      3.98107      72.5685      0.0125057      0.0125057      
3.98107      5.01187      53.2956      0.00921111      0.00921111      
5.01187      6.30957      38.8808      0.00674646      0.00674646      
6.30957      7.94328      28.1409      0.00490979      0.00490979      
7.94328      10.      20.1742      0.00354718      0.00354718      
10.      12.5893      14.2941      0.00254155      0.00254155      
12.5893      15.8489      9.97937      0.00180402      0.00180402      
15.8489      19.9526      6.83484      0.00126737      0.00126737      
19.9526      25.1189      4.56164      0.000880912      0.000880912      
25.1189      31.6228      2.93439      0.000606611      0.000606611      
31.6228      39.8107      1.78354      0.000416125      0.000416125      
39.8107      50.1187      0.981956      0.000288382      0.000288382      
50.1187      63.0957      0.434653      0.000207389      0.000207389      
63.0957      79.4328      0.0709421      0.000160062      0.000160062      
79.4328      100.      0.161543      0.000134567      0.000134567      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      25299.1      4.49993      4.49993      
0.125893      0.158489      17584.6      3.14097      3.14097      
0.158489      0.199526      12129.7      2.17809      2.17809      
0.199526      0.251189      8294.19      1.49946      1.49946      
0.251189      0.316228      5614.45      1.02396      1.02396      
0.316228      0.398107      3755.57      0.692996      0.692996      
0.398107      0.501187      2476.6      0.464354      0.464354      
0.501187      0.630957      1604.89      0.307767      0.307767      
0.630957      0.794328      1017.3      0.201623      0.201623      
0.794328      1.      626.399      0.130562      0.130562      
1.      1.25893      370.496      0.0837319      0.0837319      
1.25893      1.58489      206.297      0.0535036      0.0535036      
1.58489      1.99526      103.652      0.03453      0.03453      
1.99526      2.51189      41.7203      0.0230374      0.0230374      
2.51189      3.16228      6.23767      0.0163115      0.0163115      
3.16228      3.98107      12.4562      0.0123777      0.0123777      
3.98107      5.01187      20.8177      0.00987834      0.00987834      
5.01187      6.30957      23.0922      0.00805131      0.00805131      
6.30957      7.94328      22.0155      0.00656555      0.00656555      
7.94328      10.      19.3043      0.00530187      0.00530187      
10.      12.5893      15.9973      0.00422203      0.00422203      
12.5893      15.8489      12.6895      0.00331143      0.00331143      
15.8489      19.9526      9.69264      0.00255829      0.00255829      
19.9526      25.1189      7.14277      0.00194805      0.00194805      
25.1189      31.6228      5.07154      0.0014634      0.0014634      
31.6228      39.8107      3.45273      0.00108575      0.00108575      
39.8107      50.1187      2.23159      0.000796652      0.000796652      
50.1187      63.0957      1.34287      0.000578955      0.000578955      
63.0957      79.4328      0.721359      0.00041741      0.00041741      
79.4328      100.      0.307419      0.000298969      0.000298969      
# END HISTO1D EFTN2LOMC


==> Diags_FO/Diag_pptt_qTin_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T},\mathrm{in}} $[GeV]
YLabel=$  q_{\mathrm{T},\mathrm{in}} \mathrm{d}\sigma/\mathrm{d}  q_{\mathrm{T},\mathrm{in}} $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.6
YMax=90000
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-9
RatioPlot1YMax=39.
RatioPlot1LogY=0
RatioPlot1YMajorTickMarks=10
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel= 
RatioPlot2YMin=-9.
RatioPlot2YMax=39.
RatioPlot2YSize=3.0
RatioPlot2LogY=0
RatioPlot2YMajorTickMarks=10 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      549.915      144.237      212.652      
0.125893      0.158489      530.492      139.183      205.231      
0.158489      0.199526      511.16      134.15      197.841      
0.199526      0.251189      491.815      129.114      190.445      
0.251189      0.316228      472.416      124.065      183.03      
0.316228      0.398107      453.082      119.032      175.639      
0.398107      0.501187      433.755      114.002      168.252      
0.501187      0.630957      414.512      108.991      160.892      
0.630957      0.794328      395.3      103.988      153.543      
0.794328      1.      376.087      98.9856      146.196      
1.      1.25893      357.049      94.027      138.913      
1.25893      1.58489      338.003      89.0658      131.625      
1.58489      1.99526      319.068      84.1332      124.378      
1.99526      2.51189      300.229      79.2257      117.168      
2.51189      3.16228      281.539      74.3542      110.01      
3.16228      3.98107      262.942      69.506      102.885      
3.98107      5.01187      244.569      64.7148      95.8423      
5.01187      6.30957      226.398      59.9728      88.8699      
6.30957      7.94328      208.513      55.3044      82.0049      
7.94328      10.      190.911      50.707      75.242      
10.      12.5893      173.675      46.2017      68.6118      
12.5893      15.8489      156.821      41.7917      62.1184      
15.8489      19.9526      140.471      37.5099      55.8109      
19.9526      25.1189      124.732      33.3828      49.7274      
25.1189      31.6228      109.57      29.4004      43.8519      
31.6228      39.8107      95.1661      25.6116      38.2578      
39.8107      50.1187      81.6145      22.0383      32.975      
50.1187      63.0957      68.906      18.6789      28.0021      
63.0957      79.4328      57.2204      15.5804      23.4078      
79.4328      100.      46.6142      12.759      19.2176      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      2817.69      1064.41      1812.45      
0.125893      0.158489      2480.45      951.51      1628.16      
0.158489      0.199526      2157.09      841.809      1447.59      
0.199526      0.251189      1850.4      737.633      1276.18      
0.251189      0.316228      1582.79      646.092      1125.25      
0.316228      0.398107      1328.33      558.678      980.809      
0.398107      0.501187      1100.74      479.814      850.139      
0.501187      0.630957      897.218      408.688      731.927      
0.630957      0.794328      718.17      345.61      626.892      
0.794328      1.      552.286      286.496      527.992      
1.      1.25893      414.012      236.437      443.878      
1.25893      1.58489      285.3      189.357      364.437      
1.58489      1.99526      177.79      149.167      296.2      
1.99526      2.51189      87.1493      59.8609      236.815      
2.51189      3.16228      10.1969      0      184.452      
3.16228      3.98107      52.7555      0      58.3174      
3.98107      5.01187      102.995      101.348      36.6819      
5.01187      6.30957      140.751      69.8523      19.1611      
6.30957      7.94328      168.925      43.4326      4.773      
7.94328      10.      187.64      22.2229      0      
10.      12.5893      197.805      14.7912      0      
12.5893      15.8489      200.368      20.5608      6.5461      
15.8489      19.9526      197.68      24.4684      15.7053      
19.9526      25.1189      189.115      26.3025      21.396      
25.1189      31.6228      176.944      26.7751      24.7764      
31.6228      39.8107      161.713      26.0038      25.9894      
39.8107      50.1187      144.099      24.2153      25.4132      
50.1187      63.0957      125.709      21.8824      23.7856      
63.0957      79.4328      106.913      19.1134      21.2774      
79.4328      100.      88.525      16.1534      18.2729      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      549.623      144.163      212.549      
0.125893      0.158489      530.159      139.098      205.111      
0.158489      0.199526      510.697      134.032      197.673      
0.199526      0.251189      491.234      128.967      190.235      
0.251189      0.316228      471.77      123.902      182.796      
0.316228      0.398107      452.308      118.836      175.359      
0.398107      0.501187      432.845      113.771      167.921      
0.501187      0.630957      413.382      108.706      160.482      
0.630957      0.794328      393.919      103.64      153.044      
0.794328      1.      374.456      98.5751      145.606      
1.      1.25893      354.994      93.5099      138.168      
1.25893      1.58489      335.53      88.4444      130.73      
1.58489      1.99526      316.067      83.3792      123.292      
1.99526      2.51189      296.604      78.3138      115.854      
2.51189      3.16228      277.141      73.2484      108.416      
3.16228      3.98107      257.679      68.1832      100.978      
3.98107      5.01187      238.216      63.1179      93.5396      
5.01187      6.30957      218.753      58.0525      86.1015      
6.30957      7.94328      199.29      52.9872      78.6634      
7.94328      10.      179.827      47.9219      71.2253      
10.      12.5893      160.364      42.8566      63.7873      
12.5893      15.8489      140.901      37.7912      56.3491      
15.8489      19.9526      121.438      32.7259      48.911      
19.9526      25.1189      101.975      27.6606      41.473      
25.1189      31.6228      82.512      22.5952      34.0348      
31.6228      39.8107      63.0491      17.5299      26.5968      
39.8107      50.1187      43.5862      12.4645      19.1587      
50.1187      63.0957      24.1232      7.39919      11.7205      
63.0957      79.4328      4.66022      2.33396      4.28222      
79.4328      100.      14.8026      2.73119      3.15615      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      2837.79      1071.57      1824.88      
0.125893      0.158489      2482.84      951.971      1628.65      
0.158489      0.199526      2155.74      841.278      1446.75      
0.199526      0.251189      1855.43      739.151      1278.64      
0.251189      0.316228      1580.83      645.253      1123.78      
0.316228      0.398107      1330.9      559.251      981.624      
0.398107      0.501187      1104.58      480.804      851.637      
0.501187      0.630957      900.789      409.575      733.277      
0.630957      0.794328      718.481      345.229      626.005      
0.794328      1.      556.593      287.427      529.279      
1.      1.25893      414.063      235.833      442.562      
1.25893      1.58489      289.829      190.109      365.309      
1.58489      1.99526      182.832      149.919      296.984      
1.99526      2.51189      92.0095      69.0944      237.044      
2.51189      3.16228      16.3019      0      184.95      
3.16228      3.98107      45.3515      0      59.1791      
3.98107      5.01187      94.013      85.8867      37.7523      
5.01187      6.30957      130.743      70.3427      20.1728      
6.30957      7.94328      156.603      44.2315      6.10402      
7.94328      10.      172.653      23.2651      0      
10.      12.5893      179.954      12.8499      0      
12.5893      15.8489      179.567      18.4091      5.39393      
15.8489      19.9526      172.553      21.806      14.167      
19.9526      25.1189      159.973      23.3777      19.956      
25.1189      31.6228      142.888      23.4612      23.3011      
31.6228      39.8107      122.359      22.3938      24.7426      
39.8107      50.1187      99.4463      20.5125      24.8207      
50.1187      63.0957      75.2114      18.1545      24.0754      
63.0957      79.4328      50.7151      15.6568      23.0471      
79.4328      100.      27.0184      13.3566      22.2758      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      0.291414      0.0739351      0.102586      
0.125893      0.158489      0.333078      0.0851748      0.120258      
0.158489      0.199526      0.463601      0.117858      0.167556      
0.199526      0.251189      0.581076      0.147386      0.209668      
0.251189      0.316228      0.645379      0.163679      0.233823      
0.316228      0.398107      0.773927      0.195943      0.280491      
0.398107      0.501187      0.91012      0.230997      0.331793      
0.501187      0.630957      1.13038      0.285175      0.409477      
0.630957      0.794328      1.38097      0.347208      0.498395      
0.794328      1.      1.63115      0.410536      0.590205      
1.      1.25893      2.05475      0.517088      0.744555      
1.25893      1.58489      2.47308      0.621415      0.894657      
1.58489      1.99526      3.00079      0.754048      1.08633      
1.99526      2.51189      3.62415      0.911874      1.31453      
2.51189      3.16228      4.39768      1.1058      1.59418      
3.16228      3.98107      5.26357      1.32283      1.90714      
3.98107      5.01187      6.35357      1.59691      2.30268      
5.01187      6.30957      7.64514      1.92027      2.76842      
6.30957      7.94328      9.2232      2.3172      3.34152      
7.94328      10.      11.084      2.78512      4.01672      
10.      12.5893      13.3109      3.34507      4.82449      
12.5893      15.8489      15.9205      4.00049      5.76932      
15.8489      19.9526      19.0326      4.78398      6.89985      
19.9526      25.1189      22.757      5.7222      8.25444      
25.1189      31.6228      27.0578      6.80517      9.81708      
31.6228      39.8107      32.117      8.08168      11.661      
39.8107      50.1187      38.0283      9.57378      13.8163      
50.1187      63.0957      44.7829      11.2797      16.2815      
63.0957      79.4328      52.5602      13.2464      19.1256      
79.4328      100.      61.4167      15.4902      22.3737      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      20.1062      7.16171      12.4368      
0.125893      0.158489      2.39218      0.46076      0.487198      
0.158489      0.199526      -1.34395      0.835353      0.531463      
0.199526      0.251189      5.02485      1.51772      2.46473      
0.251189      0.316228      -1.95788      1.46756      0.838467      
0.316228      0.398107      2.57725      0.573233      0.815038      
0.398107      0.501187      3.83873      0.98965      1.49839      
0.501187      0.630957      3.5713      0.886975      1.35078      
0.630957      0.794328      0.311705      0.886729      0.381485      
0.794328      1.      4.30642      0.931067      1.28755      
1.      1.25893      0.0506705      1.31631      0.604074      
1.25893      1.58489      4.52881      0.751465      0.872011      
1.58489      1.99526      5.04191      0.751834      0.783239      
1.99526      2.51189      4.8602      0.486954      0.229347      
2.51189      3.16228      6.10501      0.703586      0.498113      
3.16228      3.98107      7.40398      0.861682      0.615899      
3.98107      5.01187      8.9823      1.07038      0.790945      
5.01187      6.30957      10.0077      1.01175      0.490452      
6.30957      7.94328      12.3217      1.33102      0.798899      
7.94328      10.      14.987      1.65221      1.04223      
10.      12.5893      17.851      1.94132      1.19269      
12.5893      15.8489      20.8012      2.15172      1.15217      
15.8489      19.9526      25.1267      2.6624      1.53831      
19.9526      25.1189      29.1419      2.92483      1.44001      
25.1189      31.6228      34.0565      3.31389      1.4753      
31.6228      39.8107      39.354      3.60997      1.24678      
39.8107      50.1187      44.6529      3.70275      0.592544      
50.1187      63.0957      50.4973      3.72791      0      
63.0957      79.4328      56.1976      3.4566      0      
79.4328      100.      61.5066      4.00288      0      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      0.291414      0.1325      0.1325      
0.125893      0.158489      0.333078      0.125892      0.125892      
0.158489      0.199526      0.463601      0.120236      0.120236      
0.199526      0.251189      0.581076      0.115438      0.115438      
0.251189      0.316228      0.645379      0.111016      0.111016      
0.316228      0.398107      0.773927      0.106788      0.106788      
0.398107      0.501187      0.91012      0.102659      0.102659      
0.501187      0.630957      1.13038      0.098577      0.098577      
0.630957      0.794328      1.38097      0.094509      0.094509      
0.794328      1.      1.63115      0.0904489      0.0904489      
1.      1.25893      2.05475      0.0864307      0.0864307      
1.25893      1.58489      2.47308      0.0824105      0.0824105      
1.58489      1.99526      3.00079      0.0784035      0.0784035      
1.99526      2.51189      3.62415      0.074413      0.074413      
2.51189      3.16228      4.39768      0.0704404      0.0704404      
3.16228      3.98107      5.26357      0.0664864      0.0664864      
3.98107      5.01187      6.35357      0.0625608      0.0625608      
5.01187      6.30957      7.64514      0.0586438      0.0586438      
6.30957      7.94328      9.2232      0.054787      0.054787      
7.94328      10.      11.084      0.0509569      0.0509569      
10.      12.5893      13.3109      0.0471645      0.0471645      
12.5893      15.8489      15.9205      0.0434459      0.0434459      
15.8489      19.9526      19.0326      0.0398331      0.0398331      
19.9526      25.1189      22.757      0.0363675      0.0363675      
25.1189      31.6228      27.0578      0.0331049      0.0331049      
31.6228      39.8107      32.117      0.0301436      0.0301436      
39.8107      50.1187      38.0283      0.0276347      0.0276347      
50.1187      63.0957      44.7829      0.0257508      0.0257508      
63.0957      79.4328      52.5602      0.0247501      0.0247501      
79.4328      100.      61.4167      0.0246635      0.0246635      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      20.1062      4.91332      4.91332      
0.125893      0.158489      2.39218      8.94419      8.94419      
0.158489      0.199526      -1.34395      3.782      3.782      
0.199526      0.251189      5.02485      2.81411      2.81411      
0.251189      0.316228      -1.95788      2.88988      2.88988      
0.316228      0.398107      2.57725      1.97476      1.97476      
0.398107      0.501187      3.83873      1.83905      1.83905      
0.501187      0.630957      3.5713      1.54155      1.54155      
0.630957      0.794328      0.311705      1.54599      1.54599      
0.794328      1.      4.30642      1.12434      1.12434      
1.      1.25893      0.0506705      1.38578      1.38578      
1.25893      1.58489      4.52881      0.765727      0.765727      
1.58489      1.99526      5.04191      0.617361      0.617361      
1.99526      2.51189      4.8602      0.643994      0.643994      
2.51189      3.16228      6.10501      0.564777      0.564777      
3.16228      3.98107      7.40398      0.417906      0.417906      
3.98107      5.01187      8.9823      0.344454      0.344454      
5.01187      6.30957      10.0077      0.336254      0.336254      
6.30957      7.94328      12.3217      0.296644      0.296644      
7.94328      10.      14.987      0.244254      0.244254      
10.      12.5893      17.851      0.22504      0.22504      
12.5893      15.8489      20.8012      0.201752      0.201752      
15.8489      19.9526      25.1267      0.17922      0.17922      
19.9526      25.1189      29.1419      0.157719      0.157719      
25.1189      31.6228      34.0565      0.142496      0.142496      
31.6228      39.8107      39.354      0.126128      0.126128      
39.8107      50.1187      44.6529      0.111802      0.111802      
50.1187      63.0957      50.4973      0.10093      0.10093      
63.0957      79.4328      56.1976      0.0882905      0.0882905      
79.4328      100.      61.5066      0.116687      0.116687      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1      0      0      
0.125893      0.158489      1      0      0      
0.158489      0.199526      1      0      0      
0.199526      0.251189      1      0      0      
0.251189      0.316228      1      0      0      
0.316228      0.398107      1      0      0      
0.398107      0.501187      1      0      0      
0.501187      0.630957      1      0      0      
0.630957      0.794328      1      0      0      
0.794328      1.      1      0      0      
1.      1.25893      1      0      0      
1.25893      1.58489      1      0      0      
1.58489      1.99526      1      0      0      
1.99526      2.51189      1      0      0      
2.51189      3.16228      1      0      0      
3.16228      3.98107      1      0      0      
3.98107      5.01187      1      0      0      
5.01187      6.30957      1      0      0      
6.30957      7.94328      1      0      0      
7.94328      10.      1      0      0      
10.      12.5893      1      0      0      
12.5893      15.8489      1      0      0      
15.8489      19.9526      1      0      0      
19.9526      25.1189      1      0      0      
25.1189      31.6228      1      0      0      
31.6228      39.8107      1      0      0      
39.8107      50.1187      1      0      0      
50.1187      63.0957      1      0      0      
63.0957      79.4328      1      0      0      
79.4328      100.      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      549.915      0.0382453      0.0382453      
0.125893      0.158489      530.492      0.0349885      0.0349885      
0.158489      0.199526      511.16      0.0326818      0.0326818      
0.199526      0.251189      491.815      0.0312314      0.0312314      
0.251189      0.316228      472.416      0.0301546      0.0301546      
0.316228      0.398107      453.082      0.0292684      0.0292684      
0.398107      0.501187      433.755      0.028478      0.028478      
0.501187      0.630957      414.512      0.0277309      0.0277309      
0.630957      0.794328      395.3      0.0269938      0.0269938      
0.794328      1.      376.087      0.0262597      0.0262597      
1.      1.25893      357.049      0.0255618      0.0255618      
1.25893      1.58489      338.003      0.0248554      0.0248554      
1.58489      1.99526      319.068      0.0241542      0.0241542      
1.99526      2.51189      300.229      0.0234602      0.0234602      
2.51189      3.16228      281.539      0.0227729      0.0227729      
3.16228      3.98107      262.942      0.0220901      0.0220901      
3.98107      5.01187      244.569      0.0214188      0.0214188      
5.01187      6.30957      226.398      0.0207346      0.0207346      
6.30957      7.94328      208.513      0.0200829      0.0200829      
7.94328      10.      190.911      0.0194222      0.0194222      
10.      12.5893      173.675      0.0187511      0.0187511      
12.5893      15.8489      156.821      0.0180885      0.0180885      
15.8489      19.9526      140.471      0.0174394      0.0174394      
19.9526      25.1189      124.732      0.0168037      0.0168037      
25.1189      31.6228      109.57      0.0161708      0.0161708      
31.6228      39.8107      95.1661      0.0155324      0.0155324      
39.8107      50.1187      81.6145      0.0148749      0.0148749      
50.1187      63.0957      68.906      0.0141479      0.0141479      
63.0957      79.4328      57.2204      0.0133868      0.0133868      
79.4328      100.      46.6142      0.0125366      0.0125366      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      2817.69      4.41086      4.41086      
0.125893      0.158489      2480.45      8.50294      8.50294      
0.158489      0.199526      2157.09      3.39706      3.39706      
0.199526      0.251189      1850.4      2.48076      2.48076      
0.251189      0.316228      1582.79      2.60356      2.60356      
0.316228      0.398107      1328.33      1.73104      1.73104      
0.398107      0.501187      1100.74      1.63368      1.63368      
0.501187      0.630957      897.218      1.37039      1.37039      
0.630957      0.794328      718.17      1.405      1.405      
0.794328      1.      552.286      1.00953      1.00953      
1.      1.25893      414.012      1.29315      1.29315      
1.25893      1.58489      285.3      0.691193      0.691193      
1.58489      1.99526      177.79      0.556671      0.556671      
1.99526      2.51189      87.1493      0.592773      0.592773      
2.51189      3.16228      10.1969      0.518813      0.518813      
3.16228      3.98107      52.7555      0.373736      0.373736      
3.98107      5.01187      102.995      0.299935      0.299935      
5.01187      6.30957      140.751      0.290542      0.290542      
6.30957      7.94328      168.925      0.24975      0.24975      
7.94328      10.      187.64      0.196647      0.196647      
10.      12.5893      197.805      0.17739      0.17739      
12.5893      15.8489      200.368      0.154779      0.154779      
15.8489      19.9526      197.68      0.133609      0.133609      
19.9526      25.1189      189.115      0.11406      0.11406      
25.1189      31.6228      176.944      0.101262      0.101262      
31.6228      39.8107      161.713      0.0876562      0.0876562      
39.8107      50.1187      144.099      0.0762941      0.0762941      
50.1187      63.0957      125.709      0.0684576      0.0684576      
63.0957      79.4328      106.913      0.058816      0.058816      
79.4328      100.      88.525      0.0900956      0.0900956      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      549.623      0.0942547      0.0942547      
0.125893      0.158489      530.159      0.0909031      0.0909031      
0.158489      0.199526      510.697      0.0875537      0.0875537      
0.199526      0.251189      491.234      0.0842065      0.0842065      
0.251189      0.316228      471.77      0.0808616      0.0808616      
0.316228      0.398107      452.308      0.0775198      0.0775198      
0.398107      0.501187      432.845      0.0741812      0.0741812      
0.501187      0.630957      413.382      0.0708461      0.0708461      
0.630957      0.794328      393.919      0.0675152      0.0675152      
0.794328      1.      374.456      0.0641892      0.0641892      
1.      1.25893      354.994      0.060869      0.060869      
1.25893      1.58489      335.53      0.0575551      0.0575551      
1.58489      1.99526      316.067      0.0542493      0.0542493      
1.99526      2.51189      296.604      0.0509528      0.0509528      
2.51189      3.16228      277.141      0.0476675      0.0476675      
3.16228      3.98107      257.679      0.0443962      0.0443962      
3.98107      5.01187      238.216      0.041142      0.041142      
5.01187      6.30957      218.753      0.0379092      0.0379092      
6.30957      7.94328      199.29      0.034704      0.034704      
7.94328      10.      179.827      0.0315347      0.0315347      
10.      12.5893      160.364      0.0284134      0.0284134      
12.5893      15.8489      140.901      0.0253574      0.0253574      
15.8489      19.9526      121.438      0.0223937      0.0223937      
19.9526      25.1189      101.975      0.0195638      0.0195638      
25.1189      31.6228      82.512      0.0169341      0.0169341      
31.6228      39.8107      63.0491      0.0146112      0.0146112      
39.8107      50.1187      43.5862      0.0127598      0.0127598      
50.1187      63.0957      24.1232      0.0116028      0.0116028      
63.0957      79.4328      4.66022      0.0113632      0.0113632      
79.4328      100.      14.8026      0.0121269      0.0121269      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      2837.79      0.502467      0.502467      
0.125893      0.158489      2482.84      0.441248      0.441248      
0.158489      0.199526      2155.74      0.384933      0.384933      
0.199526      0.251189      1855.43      0.333347      0.333347      
0.251189      0.316228      1580.83      0.286326      0.286326      
0.316228      0.398107      1330.9      0.243715      0.243715      
0.398107      0.501187      1104.58      0.205367      0.205367      
0.501187      0.630957      900.789      0.171158      0.171158      
0.630957      0.794328      718.481      0.140991      0.140991      
0.794328      1.      556.593      0.114811      0.114811      
1.      1.25893      414.063      0.0926287      0.0926287      
1.25893      1.58489      289.829      0.0745337      0.0745337      
1.58489      1.99526      182.832      0.0606895      0.0606895      
1.99526      2.51189      92.0095      0.0512214      0.0512214      
2.51189      3.16228      16.3019      0.0459639      0.0459639      
3.16228      3.98107      45.3515      0.0441701      0.0441701      
3.98107      5.01187      94.013      0.0445192      0.0445192      
5.01187      6.30957      130.743      0.0457121      0.0457121      
6.30957      7.94328      156.603      0.0468941      0.0468941      
7.94328      10.      172.653      0.0476076      0.0476076      
10.      12.5893      179.954      0.0476504      0.0476504      
12.5893      15.8489      179.567      0.0469723      0.0469723      
15.8489      19.9526      172.553      0.0456119      0.0456119      
19.9526      25.1189      159.973      0.0436594      0.0436594      
25.1189      31.6228      142.888      0.0412345      0.0412345      
31.6228      39.8107      122.359      0.0384715      0.0384715      
39.8107      50.1187      99.4463      0.0355076      0.0355076      
50.1187      63.0957      75.2114      0.0324721      0.0324721      
63.0957      79.4328      50.7151      0.0294745      0.0294745      
79.4328      100.      27.0184      0.0265917      0.0265917      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.2,0.75){$\boldsymbol{\mathrm{NLO} - \mathrm{NLO}_{\mathrm{s}} }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.2,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO} - \mathrm{N}^2\mathrm{LO}_{\mathrm{s}} }$}
# END SPECIAL


==> Diags_FO/Diag_pptt_qTout_FixedOrder.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$ \mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T},\mathrm{out}}  $[pb/GeV]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.6
YMax=90000
RatioPlot1=1
RatioPlot1Reference=QCDN1LO
RatioPlot1DrawOnly=  QCDN1LO  QCDN1LOMC  EFTN1LO  EFTN1LOMC
RatioPlot1YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{NLO }}$
RatioPlot1YSize=3.0
RatioPlot1YMin=0.59
RatioPlot1YMax=1.5
RatioPlot1YMajorTickMarks=20
RatioPlot1YMinorTickMarks=4
RatioPlot2=1
RatioPlot2Reference=QCDN2LO
RatioPlot2DrawOnly=  QCDN2LO  QCDN2LOMC  EFTN2LO  EFTN2LOMC
RatioPlot2YLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{N$^2$LO}}$
RatioPlot2YMin=0.49
RatioPlot2YMax=1.75
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=2 
RatioPlot2YMinorTickMarks=4
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4893.95      1283.66      1892.54      
0.125893      0.158489      3749.82      983.814      1450.67      
0.158489      0.199526      2869.25      753.013      1110.51      
0.199526      0.251189      2193.15      575.763      849.258      
0.251189      0.316228      1673.5      439.493      648.374      
0.316228      0.398107      1274.88      334.934      494.215      
0.398107      0.501187      969.605      254.838      376.108      
0.501187      0.630957      735.912      193.5      285.643      
0.630957      0.794328      557.471      146.652      216.541      
0.794328      1.      421.382      110.909      163.807      
1.      1.25893      317.678      83.6613      123.6      
1.25893      1.58489      238.908      62.9564      93.0407      
1.58489      1.99526      179.136      47.2382      69.8361      
1.99526      2.51189      133.9      35.3366      52.2614      
2.51189      3.16228      99.7341      26.3417      38.9747      
3.16228      3.98107      74.0019      19.5637      28.96      
3.98107      5.01187      54.6828      14.4714      21.4333      
5.01187      6.30957      40.2156      10.6549      15.79      
6.30957      7.94328      29.4285      7.80716      11.5775      
7.94328      10.      21.4124      5.68883      8.44242      
10.      12.5893      15.48      4.11951      6.11863      
12.5893      15.8489      11.1103      2.96219      4.40389      
15.8489      19.9526      7.90852      2.113      3.14474      
19.9526      25.1189      5.57498      1.49317      2.225      
25.1189      31.6228      3.88925      1.04457      1.55871      
31.6228      39.8107      2.67685      0.721244      1.07796      
39.8107      50.1187      1.81398      0.49054      0.734485      
50.1187      63.0957      1.20577      0.327446      0.491306      
63.0957      79.4328      0.781713      0.213324      0.320843      
79.4328      100.      0.491189      0.134804      0.203308      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      24961.9      9436.75      16072.7      
0.125893      0.158489      17351.2      6662.64      11401.2      
0.158489      0.199526      12002.9      4689.86      8066.94      
0.199526      0.251189      8198.71      3271.69      5661.69      
0.251189      0.316228      5548.29      2269.41      3954.23      
0.316228      0.398107      3701.42      1559.71      2739.26      
0.398107      0.501187      2428.53      1061.97      1882.91      
0.501187      0.630957      1574.12      719.437      1289.41      
0.630957      0.794328      992.064      480.44      872.545      
0.794328      1.      606.072      316.796      584.65      
1.      1.25893      363.78      209.204      393.432      
1.25893      1.58489      195.342      131.778      254.222      
1.58489      1.99526      94.2256      81.8873      163.231      
1.99526      2.51189      34.5632      19.5326      103.23      
2.51189      3.16228      0.769536      0      63.8189      
3.16228      3.98107      17.1475      0      15.653      
3.98107      5.01187      24.7279      21.7412      7.64129      
5.01187      6.30957      26.3842      11.6454      2.94189      
6.30957      7.94328      24.7836      5.62668      0.36526      
7.94328      10.      21.7472      2.10461      0      
10.      12.5893      18.139      1.48715      0      
12.5893      15.8489      14.5701      1.5822      0.66993      
15.8489      19.9526      11.3686      1.45897      1.01802      
19.9526      25.1189      8.62129      1.23293      1.05031      
25.1189      31.6228      6.39312      0.989531      0.943877      
31.6228      39.8107      4.61019      0.75325      0.766734      
39.8107      50.1187      3.25066      0.554772      0.591627      
50.1187      63.0957      2.21886      0.390281      0.428258      
63.0957      79.4328      1.46615      0.263853      0.295115      
79.4328      100.      0.932824      0.170676      0.19312      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4891.05      1282.94      1891.43      
0.125893      0.158489      3747.61      983.288      1449.87      
0.158489      0.199526      2867.63      752.632      1109.94      
0.199526      0.251189      2191.09      575.26      848.506      
0.251189      0.316228      1671.54      439.011      647.658      
0.316228      0.398107      1273.02      334.474      493.537      
0.398107      0.501187      967.719      254.367      375.416      
0.501187      0.630957      734.151      193.063      285.005      
0.630957      0.794328      555.726      146.216      215.904      
0.794328      1.      419.639      110.472      163.172      
1.      1.25893      316.023      83.2467      122.997      
1.25893      1.58489      237.277      62.5469      92.446      
1.58489      1.99526      177.556      46.8405      69.259      
1.99526      2.51189      132.363      34.9491      51.6993      
2.51189      3.16228      98.2489      25.9677      38.4328      
3.16228      3.98107      72.5687      19.2024      28.4366      
3.98107      5.01187      53.2957      14.1215      20.9265      
5.01187      6.30957      38.8809      10.3183      15.3027      
6.30957      7.94328      28.141      7.48215      11.1071      
7.94328      10.      20.1742      5.37618      7.98992      
10.      12.5893      14.2942      3.81999      5.68517      
12.5893      15.8489      9.97941      2.6765      3.99047      
15.8489      19.9526      6.83486      1.8418      2.75239      
19.9526      25.1189      4.56166      1.23722      1.85479      
25.1189      31.6228      2.93441      0.803429      1.20998      
31.6228      39.8107      1.78355      0.495739      0.751946      
39.8107      50.1187      0.981969      0.280629      0.431139      
50.1187      63.0957      0.434663      0.133032      0.210485      
63.0957      79.4328      0.0709476      0.0342745      0.0623612      
79.4328      100.      0.161543      0.0294894      0.0337345      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      25110.7      9489.01      16161.8      
0.125893      0.158489      17440.5      6693.1      11452.6      
0.158489      0.199526      12019.6      4695.89      8077.33      
0.199526      0.251189      8210.24      3275.31      5667.5      
0.251189      0.316228      5550.53      2269.59      3954.19      
0.316228      0.398107      3707.      1561.24      2741.67      
0.398107      0.501187      2439.77      1065.16      1887.85      
0.501187      0.630957      1577.02      719.909      1289.92      
0.630957      0.794328      996.263      481.329      873.722      
0.794328      1.      610.567      317.77      585.982      
1.      1.25893      358.616      206.655      388.551      
1.25893      1.58489      197.413      131.956      254.238      
1.58489      1.99526      97.0342      82.3507      163.752      
1.99526      2.51189      36.8127      23.7384      103.475      
2.51189      3.16228      2.61629      0      63.8475      
3.16228      3.98107      15.113      0      15.8938      
3.98107      5.01187      22.7533      21.9163      7.87823      
5.01187      6.30957      24.4908      11.8209      3.17141      
6.30957      7.94328      23.0161      5.75386      0.563203      
7.94328      10.      20.0115      2.25952      0      
10.      12.5893      16.4895      1.29441      0      
12.5893      15.8489      13.0251      1.40598      0.550714      
15.8489      19.9526      9.91532      1.2952      0.909746      
19.9526      25.1189      7.28476      1.08888      0.964335      
25.1189      31.6228      5.15661      0.859724      0.871098      
31.6228      39.8107      3.49829      0.646219      0.721598      
39.8107      50.1187      2.25029      0.465843      0.566058      
50.1187      63.0957      1.34384      0.323752      0.429183      
63.0957      79.4328      0.711086      0.218342      0.320532      
79.4328      100.      0.29049      0.144733      0.241183      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4893.95      0.325767      0.325767      
0.125893      0.158489      3749.82      0.240573      0.240573      
0.158489      0.199526      2869.25      0.180276      0.180276      
0.199526      0.251189      2193.15      0.137939      0.137939      
0.251189      0.316228      1673.5      0.106101      0.106101      
0.316228      0.398107      1274.88      0.0819108      0.0819108      
0.398107      0.501187      969.605      0.0633052      0.0633052      
0.501187      0.630957      735.912      0.0489536      0.0489536      
0.630957      0.794328      557.471      0.037859      0.037859      
0.794328      1.      421.382      0.0292643      0.0292643      
1.      1.25893      317.678      0.0226135      0.0226135      
1.25893      1.58489      238.908      0.0174631      0.0174631      
1.58489      1.99526      179.136      0.0134612      0.0134612      
1.99526      2.51189      133.9      0.010392      0.010392      
2.51189      3.16228      99.7341      0.00799628      0.00799628      
3.16228      3.98107      74.0019      0.00616102      0.00616102      
3.98107      5.01187      54.6828      0.0047393      0.0047393      
5.01187      6.30957      40.2156      0.00364062      0.00364062      
6.30957      7.94328      29.4285      0.00279693      0.00279693      
7.94328      10.      21.4124      0.00214524      0.00214524      
10.      12.5893      15.48      0.00164192      0.00164192      
12.5893      15.8489      11.1103      0.00125628      0.00125628      
15.8489      19.9526      7.90852      0.00095973      0.00095973      
19.9526      25.1189      5.57498      0.00073115      0.00073115      
25.1189      31.6228      3.88925      0.000556379      0.000556379      
31.6228      39.8107      2.67685      0.000421978      0.000421978      
39.8107      50.1187      1.81398      0.000317957      0.000317957      
50.1187      63.0957      1.20577      0.000238604      0.000238604      
63.0957      79.4328      0.781713      0.000177313      0.000177313      
79.4328      100.      0.491189      0.000129959      0.000129959      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      24961.9      37.504      37.504      
0.125893      0.158489      17351.2      23.2976      23.2976      
0.158489      0.199526      12002.9      17.6119      17.6119      
0.199526      0.251189      8198.71      13.      13.      
0.251189      0.316228      5548.29      8.14606      8.14606      
0.316228      0.398107      3701.42      5.07347      5.07347      
0.398107      0.501187      2428.53      3.49502      3.49502      
0.501187      0.630957      1574.12      2.26743      2.26743      
0.630957      0.794328      992.064      1.45612      1.45612      
0.794328      1.      606.072      1.27001      1.27001      
1.      1.25893      363.78      7.22344      7.22344      
1.25893      1.58489      195.342      0.535791      0.535791      
1.58489      1.99526      94.2256      0.28936      0.28936      
1.99526      2.51189      34.5632      0.221048      0.221048      
2.51189      3.16228      0.769536      0.200925      0.200925      
3.16228      3.98107      17.1475      0.0933135      0.0933135      
3.98107      5.01187      24.7279      0.0675905      0.0675905      
5.01187      6.30957      26.3842      0.0442208      0.0442208      
6.30957      7.94328      24.7836      0.035751      0.035751      
7.94328      10.      21.7472      0.0201156      0.0201156      
10.      12.5893      18.139      0.0142486      0.0142486      
12.5893      15.8489      14.5701      0.0100304      0.0100304      
15.8489      19.9526      11.3686      0.00685224      0.00685224      
19.9526      25.1189      8.62129      0.00583509      0.00583509      
25.1189      31.6228      6.39312      0.00425939      0.00425939      
31.6228      39.8107      4.61019      0.00262755      0.00262755      
39.8107      50.1187      3.25066      0.00187074      0.00187074      
50.1187      63.0957      2.21886      0.00111045      0.00111045      
63.0957      79.4328      1.46615      0.000728876      0.000728876      
79.4328      100.      0.932824      0.000485286      0.000485286      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      4891.05      0.85367      0.85367      
0.125893      0.158489      3747.61      0.654083      0.654083      
0.158489      0.199526      2867.63      0.500497      0.500497      
0.199526      0.251189      2191.09      0.382428      0.382428      
0.251189      0.316228      1671.54      0.291763      0.291763      
0.316228      0.398107      1273.02      0.222224      0.222224      
0.398107      0.501187      967.719      0.168954      0.168954      
0.501187      0.630957      734.151      0.128203      0.128203      
0.630957      0.794328      555.726      0.0970728      0.0970728      
0.794328      1.      419.639      0.0733303      0.0733303      
1.      1.25893      316.023      0.0552527      0.0552527      
1.25893      1.58489      237.277      0.0415137      0.0415137      
1.58489      1.99526      177.556      0.0310933      0.0310933      
1.99526      2.51189      132.363      0.0232072      0.0232072      
2.51189      3.16228      98.2489      0.0172536      0.0172536      
3.16228      3.98107      72.5687      0.0127711      0.0127711      
3.98107      5.01187      53.2957      0.00940623      0.00940623      
5.01187      6.30957      38.8809      0.00688894      0.00688894      
6.30957      7.94328      28.141      0.00501296      0.00501296      
7.94328      10.      20.1742      0.00362109      0.00362109      
10.      12.5893      14.2942      0.00259378      0.00259378      
12.5893      15.8489      9.97941      0.00184028      0.00184028      
15.8489      19.9526      6.83486      0.00129193      0.00129193      
19.9526      25.1189      4.56166      0.000896954      0.000896954      
25.1189      31.6228      2.93441      0.000616513      0.000616513      
31.6228      39.8107      1.78355      0.000421679      0.000421679      
39.8107      50.1187      0.981969      0.000290985      0.000290985      
50.1187      63.0957      0.434663      0.000208212      0.000208212      
63.0957      79.4328      0.0709476      0.000160121      0.000160121      
79.4328      100.      0.161543      0.000134601      0.000134601      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      25110.7      4.574      4.574      
0.125893      0.158489      17440.5      3.18929      3.18929      
0.158489      0.199526      12019.6      2.20875      2.20875      
0.199526      0.251189      8210.24      1.51814      1.51814      
0.251189      0.316228      5550.53      1.03465      1.03465      
0.316228      0.398107      3707.      0.698456      0.698456      
0.398107      0.501187      2439.77      0.466479      0.466479      
0.501187      0.630957      1577.02      0.307845      0.307845      
0.630957      0.794328      996.263      0.200516      0.200516      
0.794328      1.      610.567      0.128842      0.128842      
1.      1.25893      358.616      0.0817761      0.0817761      
1.25893      1.58489      197.413      0.0515679      0.0515679      
1.58489      1.99526      97.0342      0.0327996      0.0327996      
1.99526      2.51189      36.8127      0.0216514      0.0216514      
2.51189      3.16228      2.61629      0.0153461      0.0153461      
3.16228      3.98107      15.113      0.0118066      0.0118066      
3.98107      5.01187      22.7533      0.00959081      0.00959081      
5.01187      6.30957      24.4908      0.00793408      0.00793408      
6.30957      7.94328      23.0161      0.00653867      0.00653867      
7.94328      10.      20.0115      0.00531692      0.00531692      
10.      12.5893      16.4895      0.00425221      0.00425221      
12.5893      15.8489      13.0251      0.00334304      0.00334304      
15.8489      19.9526      9.91532      0.00258514      0.00258514      
19.9526      25.1189      7.28476      0.00196806      0.00196806      
25.1189      31.6228      5.15661      0.00147661      0.00147661      
31.6228      39.8107      3.49829      0.00109316      0.00109316      
39.8107      50.1187      2.25029      0.000799639      0.000799639      
50.1187      63.0957      1.34384      0.000578922      0.000578922      
63.0957      79.4328      0.711086      0.000415617      0.000415617      
79.4328      100.      0.29049      0.000296459      0.000296459      
# END HISTO1D EFTN2LOMC


==> Diags_FO/Diag_pptt_qTout_FixedOrder_wt.dat <==
# BEGIN PLOT
ColorForZeros=white
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO
DrawOnly=  QCDN1LO  QCDN2LO  EFTN1LO  EFTN2LO  QCDN1LOMC  QCDN2LOMC  EFTN1LOMC  EFTN2LOMC
Legend=1
LegendXPos=0.70
LegendYPos=0.93
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$ q_{\mathrm{T},\mathrm{out}}\mathrm{d}\sigma/\mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb]
LogX=1
LogY=1
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
XMin=0.1
XMax=100
YMin= 0.6
YMax=90000
RatioPlot1=1
RatioPlot1Reference=MyUnityLine
RatioPlot1DrawOnly=MyUnityLine  QCDmEFTN1LO  QCDmEFTN1LOMC   
RatioPlot1YLabel= 
RatioPlot1YSize=3.0
RatioPlot1YMin=-9.
RatioPlot1YMax=39.
RatioPlot1YMajorTickMarks=10
RatioPlot1YMinorTickMarks=4
RatioPlot1ZeroLine=1
RatioPlot2=1
RatioPlot2Reference=MyUnityLine
RatioPlot2DrawOnly=MyUnityLine  QCDmEFTN2LO  QCDmEFTN2LOMC   
RatioPlot2YLabel=  
RatioPlot2YMin=-9.
RatioPlot2YMax=39.
RatioPlot2YSize=3.0
RatioPlot2YMajorTickMarks=10 
RatioPlot2YMinorTickMarks=4
RatioPlot2ZeroLine=1
# END PLOT
# BEGIN HISTO1D QCDN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= $|$NLO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      549.952      144.25      212.674      
0.125893      0.158489      530.477      139.178      205.224      
0.158489      0.199526      510.984      134.105      197.774      
0.199526      0.251189      491.7      129.086      190.404      
0.251189      0.316228      472.328      124.044      182.999      
0.316228      0.398107      452.971      119.005      175.599      
0.398107      0.501187      433.694      113.988      168.232      
0.501187      0.630957      414.383      108.958      160.844      
0.630957      0.794328      395.164      103.955      153.498      
0.794328      1.      376.02      98.9704      146.176      
1.      1.25893      356.863      93.9821      138.849      
1.25893      1.58489      337.846      89.0296      131.574      
1.58489      1.99526      318.895      84.0937      124.323      
1.99526      2.51189      300.067      79.1897      117.12      
2.51189      3.16228      281.356      74.3126      109.953      
3.16228      3.98107      262.797      69.4761      102.846      
3.98107      5.01187      244.451      64.6932      95.817      
5.01187      6.30957      226.304      59.9596      88.858      
6.30957      7.94328      208.458      55.3037      82.013      
7.94328      10.      190.928      50.7271      75.2819      
10.      12.5893      173.748      46.239      68.679      
12.5893      15.8489      156.968      41.852      62.2224      
15.8489      19.9526      140.635      37.5764      55.9255      
19.9526      25.1189      124.786      33.4236      49.8064      
25.1189      31.6228      109.57      29.4299      43.9166      
31.6228      39.8107      94.9139      25.575      38.2251      
39.8107      50.1187      80.946      21.8912      32.7789      
50.1187      63.0957      67.7061      18.3882      27.5912      
63.0957      79.4328      55.232      15.0739      22.6725      
79.4328      100.      43.6629      11.9844      18.0757      
# END HISTO1D QCDN1LO
# BEGIN HISTO1D QCDN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $|$N$^2$LO$|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      2800.7      1059.07      1803.96      
0.125893      0.158489      2450.01      941.069      1610.52      
0.158489      0.199526      2133.24      833.819      1434.39      
0.199526      0.251189      1833.72      732.085      1267.05      
0.251189      0.316228      1562.22      639.33      1114.13      
0.316228      0.398107      1311.73      553.077      971.505      
0.398107      0.501187      1083.08      473.983      840.547      
0.501187      0.630957      883.34      404.128      724.467      
0.630957      0.794328      700.676      339.739      617.179      
0.794328      1.      538.58      281.968      520.541      
1.      1.25893      405.698      234.005      440.282      
1.25893      1.58489      274.348      185.741      358.515      
1.58489      1.99526      166.039      145.224      289.691      
1.99526      2.51189      75.9431      41.2368      230.545      
2.51189      3.16228      0.78322      0      179.303      
3.16228      3.98107      62.0972      0      55.1957      
3.98107      5.01187      111.612      96.6263      33.8108      
5.01187      6.30957      149.323      65.0792      16.276      
6.30957      7.94328      176.248      39.4886      2.3606      
7.94328      10.      194.489      18.4569      0      
10.      12.5893      204.086      16.855      0      
12.5893      15.8489      206.246      22.4857      9.6798      
15.8489      19.9526      202.492      26.0533      18.2804      
19.9526      25.1189      193.218      27.6802      23.6446      
25.1189      31.6228      180.293      27.9396      26.692      
31.6228      39.8107      163.589      26.7521      27.2575      
39.8107      50.1187      145.148      24.7893      26.455      
50.1187      63.0957      124.656      21.9381      24.0847      
63.0957      79.4328      103.62      18.655      20.8717      
79.4328      100.      82.9204      15.1743      17.1707      
# END HISTO1D QCDN2LO
# BEGIN HISTO1D EFTN1LO
PlotOrder=3
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=blue!80!black
ErrorBandOpacity=0.6
ErrorBandStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      549.625      144.169      212.548      
0.125893      0.158489      530.161      139.103      205.109      
0.158489      0.199526      510.698      134.038      197.671      
0.199526      0.251189      491.235      128.972      190.233      
0.251189      0.316228      471.772      123.907      182.795      
0.316228      0.398107      452.309      118.841      175.357      
0.398107      0.501187      432.846      113.776      167.919      
0.501187      0.630957      413.383      108.71      160.481      
0.630957      0.794328      393.92      103.645      153.043      
0.794328      1.      374.457      98.5791      145.605      
1.      1.25893      354.995      93.5138      138.167      
1.25893      1.58489      335.531      88.448      130.729      
1.58489      1.99526      316.068      83.3826      123.291      
1.99526      2.51189      296.605      78.3171      115.853      
2.51189      3.16228      277.142      73.2515      108.415      
3.16228      3.98107      257.679      68.186      100.977      
3.98107      5.01187      238.216      63.1206      93.539      
5.01187      6.30957      218.753      58.055      86.1009      
6.30957      7.94328      199.29      52.9895      78.6628      
7.94328      10.      179.827      47.924      71.2248      
10.      12.5893      160.365      42.8586      63.7868      
12.5893      15.8489      140.901      37.793      56.3486      
15.8489      19.9526      121.438      32.7275      48.9106      
19.9526      25.1189      101.976      27.6621      41.4726      
25.1189      31.6228      82.5124      22.5966      34.0344      
31.6228      39.8107      63.0496      17.5312      26.5963      
39.8107      50.1187      43.5867      12.4658      19.1582      
50.1187      63.0957      24.1237      7.40034      11.72      
63.0957      79.4328      4.66061      2.33466      4.28201      
79.4328      100.      14.8026      2.73123      3.15577      
# END HISTO1D EFTN1LO
# BEGIN HISTO1D EFTN2LO
PlotOrder=4
ErrorTubeLineWidth=1pt
ErrorTubes=1
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor=black!40!red
ErrorBandOpacity=0.4
ErrorBandStyle=vlines
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      2816.63      1064.66      1813.49      
0.125893      0.158489      2462.46      945.31      1617.68      
0.158489      0.199526      2136.14      834.869      1436.2      
0.199526      0.251189      1836.61      732.995      1268.51      
0.251189      0.316228      1562.79      639.351      1114.06      
0.316228      0.398107      1313.65      553.601      972.328      
0.398107      0.501187      1088.1      475.408      842.76      
0.501187      0.630957      885.097      404.433      724.819      
0.630957      0.794328      703.572      340.341      617.966      
0.794328      1.      542.466      282.793      521.659      
1.      1.25893      400.719      231.454      435.36      
1.25893      1.58489      277.267      185.985      358.526      
1.58489      1.99526      171.053      146.05      290.619      
1.99526      2.51189      81.0132      50.7166      231.098      
2.51189      3.16228      6.08759      0      179.424      
3.16228      3.98107      54.7843      0      56.0716      
3.98107      5.01187      102.664      97.4521      34.8993      
5.01187      6.30957      138.611      66.0746      17.575      
6.30957      7.94328      163.688      40.3818      3.76162      
7.94328      10.      178.955      19.8337      0      
10.      12.5893      185.474      14.6809      0      
12.5893      15.8489      184.304      19.9843      7.98896      
15.8489      19.9526      176.507      23.1254      16.3438      
19.9526      25.1189      163.144      24.4411      21.7145      
25.1189      31.6228      145.276      24.2687      24.6414      
31.6228      39.8107      123.964      22.9453      25.6647      
39.8107      50.1187      100.269      20.8079      25.3245      
50.1187      63.0957      75.2506      18.1936      24.1611      
63.0957      79.4328      49.9712      15.4394      22.7148      
79.4328      100.      25.4913      12.8826      21.5257      
# END HISTO1D EFTN2LO
# BEGIN HISTO1D QCDmEFTN1LO
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.4
ErrorBandStyle=solid
Title= NLO-N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      0.327322      0.0812991      0.125829      
0.125893      0.158489      0.316441      0.0749393      0.114936      
0.158489      0.199526      0.28552      0.0669228      0.102271      
0.199526      0.251189      0.464949      0.113551      0.170619      
0.251189      0.316228      0.556307      0.136944      0.20391      
0.316228      0.398107      0.661811      0.163307      0.241316      
0.398107      0.501187      0.847958      0.21176      0.312355      
0.501187      0.630957      0.999876      0.248137      0.362977      
0.630957      0.794328      1.24392      0.310768      0.454432      
0.794328      1.      1.56275      0.391294      0.57058      
1.      1.25893      1.86811      0.468343      0.681269      
1.25893      1.58489      2.31538      0.581566      0.84521      
1.58489      1.99526      2.82655      0.711096      1.03222      
1.99526      2.51189      3.46186      0.872617      1.26656      
2.51189      3.16228      4.21364      1.06113      1.53775      
3.16228      3.98107      5.11719      1.29005      1.86936      
3.98107      5.01187      6.23404      1.57263      2.27804      
5.01187      6.30957      7.55105      1.90457      2.75713      
6.30957      7.94328      9.16746      2.31419      3.35018      
7.94328      10.      11.1009      2.80309      4.05713      
10.      12.5893      13.3834      3.38042      4.89217      
12.5893      15.8489      16.0663      4.059      5.87376      
15.8489      19.9526      19.196      4.84885      7.01486      
19.9526      25.1189      22.8103      5.76152      8.33384      
25.1189      31.6228      27.0577      6.83333      9.88218      
31.6228      39.8107      31.8643      8.04381      11.6288      
39.8107      50.1187      37.3593      9.42542      13.6207      
50.1187      63.0957      43.5824      10.9879      15.8712      
63.0957      79.4328      50.5714      12.7392      18.3905      
79.4328      100.      58.4654      14.7156      21.2315      
# END HISTO1D QCDmEFTN1LO
# BEGIN HISTO1D QCDmEFTN2LO
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.5
ErrorBandStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      15.9247      5.58875      9.52553      
0.125893      0.158489      12.4525      4.24093      7.15376      
0.158489      0.199526      2.8981      1.05012      1.81286      
0.199526      0.251189      2.89077      0.910024      1.4605      
0.251189      0.316228      0.57304      0.0723512      0      
0.316228      0.398107      1.91421      0.524418      0.822549      
0.398107      0.501187      5.02385      1.42529      2.21309      
0.501187      0.630957      1.75737      0.305463      0.351866      
0.630957      0.794328      2.89632      0.601839      0.786125      
0.794328      1.      3.88589      0.82583      1.11784      
1.      1.25893      -4.97921      4.92163      2.55107      
1.25893      1.58489      2.91925      0.244089      0.0106492      
1.58489      1.99526      5.01369      0.825386      0.928335      
1.99526      2.51189      5.07012      0.660382      0.553031      
2.51189      3.16228      5.30437      0.479158      0.120432      
3.16228      3.98107      7.31286      0.875846      0.641127      
3.98107      5.01187      8.94874      1.08847      0.825876      
5.01187      6.30957      10.7113      1.29898      0.995373      
6.30957      7.94328      12.5599      1.40102      0.893193      
7.94328      10.      15.5336      1.85583      1.37675      
10.      12.5893      18.6127      2.17405      1.54063      
12.5893      15.8489      21.9429      2.50136      1.69084      
15.8489      19.9526      25.9848      2.92791      1.93661      
19.9526      25.1189      30.074      3.23906      1.93005      
25.1189      31.6228      35.017      3.67091      2.05059      
31.6228      39.8107      39.6253      3.80684      1.5928      
39.8107      50.1187      44.8791      3.98145      1.13046      
50.1187      63.0957      49.4057      3.74455      0      
63.0957      79.4328      53.6485      3.21556      0      
79.4328      100.      57.4291      4.35497      0      
# END HISTO1D QCDmEFTN2LO
# BEGIN HISTO1D QCDmEFTN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLO-N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      0.327322      0.132716      0.132716      
0.125893      0.158489      0.316441      0.126748      0.126748      
0.158489      0.199526      0.28552      0.121449      0.121449      
0.199526      0.251189      0.464949      0.116862      0.116862      
0.251189      0.316228      0.556307      0.112478      0.112478      
0.316228      0.398107      0.661811      0.10823      0.10823      
0.398107      0.501187      0.847958      0.10404      0.10404      
0.501187      0.630957      0.999876      0.0998916      0.0998916      
0.630957      0.794328      1.24392      0.0957647      0.0957647      
0.794328      1.      1.56275      0.0916525      0.0916525      
1.      1.25893      1.86811      0.0875551      0.0875551      
1.25893      1.58489      2.31538      0.083467      0.083467      
1.58489      1.99526      2.82655      0.079361      0.079361      
1.99526      2.51189      3.46186      0.0753265      0.0753265      
2.51189      3.16228      4.21364      0.0712434      0.0712434      
3.16228      3.98107      5.11719      0.0672288      0.0672288      
3.98107      5.01187      6.23404      0.0632127      0.0632127      
5.01187      6.30957      7.55105      0.0592125      0.0592125      
6.30957      7.94328      9.16746      0.0552629      0.0552629      
7.94328      10.      11.1009      0.051342      0.051342      
10.      12.5893      13.3834      0.0474523      0.0474523      
12.5893      15.8489      16.0663      0.0436462      0.0436462      
15.8489      19.9526      19.196      0.0399259      0.0399259      
19.9526      25.1189      22.8103      0.0363216      0.0363216      
25.1189      31.6228      27.0577      0.0329251      0.0329251      
31.6228      39.8107      31.8643      0.0298104      0.0298104      
39.8107      50.1187      37.3593      0.0271066      0.0271066      
50.1187      63.0957      43.5824      0.0250875      0.0250875      
63.0957      79.4328      50.5714      0.0239375      0.0239375      
79.4328      100.      58.4654      0.0237233      0.0237233      
# END HISTO1D QCDmEFTN1LOMC
# BEGIN HISTO1D QCDmEFTN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $\mathrm{NLO}_{\mathrm{s}}-\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      15.9247      4.75977      4.75977      
0.125893      0.158489      12.4525      3.69059      3.69059      
0.158489      0.199526      2.8981      3.54116      3.54116      
0.199526      0.251189      2.89077      3.22787      3.22787      
0.251189      0.316228      0.57304      2.6162      2.6162      
0.316228      0.398107      1.91421      2.06026      2.06026      
0.398107      0.501187      5.02385      1.77626      1.77626      
0.501187      0.630957      1.75737      1.45629      1.45629      
0.630957      0.794328      2.89632      1.16833      1.16833      
0.794328      1.      3.88589      1.3095      1.3095      
1.      1.25893      -4.97921      7.41556      7.41556      
1.25893      1.58489      2.91925      0.816832      0.816832      
1.58489      1.99526      5.01369      0.568184      0.568184      
1.99526      2.51189      5.07012      0.542335      0.542335      
2.51189      3.16228      5.30437      0.583123      0.583123      
3.16228      3.98107      7.31286      0.373964      0.373964      
3.98107      5.01187      8.94874      0.345364      0.345364      
5.01187      6.30957      10.7113      0.295267      0.295267      
6.30957      7.94328      12.5599      0.30287      0.30287      
7.94328      10.      15.5336      0.22726      0.22726      
10.      12.5893      18.6127      0.207175      0.207175      
12.5893      15.8489      21.9429      0.188717      0.188717      
15.8489      19.9526      25.9848      0.167579      0.167579      
19.9526      25.1189      30.074      0.18047      0.18047      
25.1189      31.6228      35.017      0.156142      0.156142      
31.6228      39.8107      39.6253      0.134242      0.134242      
39.8107      50.1187      44.8791      0.117194      0.117194      
50.1187      63.0957      49.4057      0.0943618      0.0943618      
63.0957      79.4328      53.6485      0.0808148      0.0808148      
79.4328      100.      57.4291      0.069321      0.069321      
# END HISTO1D QCDmEFTN2LOMC
# BEGIN HISTO1D MyUnityLine
PlotOrder=5
LineColor=White
LineStyle=solid
LineOpacity=0
Title= MyUnityLine
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      1      0      0      
0.125893      0.158489      1      0      0      
0.158489      0.199526      1      0      0      
0.199526      0.251189      1      0      0      
0.251189      0.316228      1      0      0      
0.316228      0.398107      1      0      0      
0.398107      0.501187      1      0      0      
0.501187      0.630957      1      0      0      
0.630957      0.794328      1      0      0      
0.794328      1.      1      0      0      
1.      1.25893      1      0      0      
1.25893      1.58489      1      0      0      
1.58489      1.99526      1      0      0      
1.99526      2.51189      1      0      0      
2.51189      3.16228      1      0      0      
3.16228      3.98107      1      0      0      
3.98107      5.01187      1      0      0      
5.01187      6.30957      1      0      0      
6.30957      7.94328      1      0      0      
7.94328      10.      1      0      0      
10.      12.5893      1      0      0      
12.5893      15.8489      1      0      0      
15.8489      19.9526      1      0      0      
19.9526      25.1189      1      0      0      
25.1189      31.6228      1      0      0      
31.6228      39.8107      1      0      0      
39.8107      50.1187      1      0      0      
50.1187      63.0957      1      0      0      
63.0957      79.4328      1      0      0      
79.4328      100.      1      0      0      
# END HISTO1D MyUnityLine
# BEGIN HISTO1D QCDN1LOMC
PlotOrder=1
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|$NLO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      549.952      0.0365871      0.0365871      
0.125893      0.158489      530.477      0.0340353      0.0340353      
0.158489      0.199526      510.984      0.0321504      0.0321504      
0.199526      0.251189      491.7      0.030975      0.030975      
0.251189      0.316228      472.328      0.0300007      0.0300007      
0.316228      0.398107      452.971      0.0291584      0.0291584      
0.398107      0.501187      433.694      0.0283723      0.0283723      
0.501187      0.630957      414.383      0.0276235      0.0276235      
0.630957      0.794328      395.164      0.0268923      0.0268923      
0.794328      1.      376.02      0.026171      0.026171      
1.      1.25893      356.863      0.0254589      0.0254589      
1.25893      1.58489      337.846      0.0247498      0.0247498      
1.58489      1.99526      318.895      0.024015      0.024015      
1.99526      2.51189      300.067      0.0233425      0.0233425      
2.51189      3.16228      281.356      0.0226104      0.0226104      
3.16228      3.98107      262.797      0.0219331      0.0219331      
3.98107      5.01187      244.451      0.0212377      0.0212377      
5.01187      6.30957      226.304      0.0205371      0.0205371      
6.30957      7.94328      208.458      0.0198602      0.0198602      
7.94328      10.      190.928      0.0191768      0.0191768      
10.      12.5893      173.748      0.0184776      0.0184776      
12.5893      15.8489      156.968      0.0177978      0.0177978      
15.8489      19.9526      140.635      0.0171134      0.0171134      
19.9526      25.1189      124.786      0.0164134      0.0164134      
25.1189      31.6228      109.57      0.0157237      0.0157237      
31.6228      39.8107      94.9139      0.0150112      0.0150112      
39.8107      50.1187      80.946      0.0142373      0.0142373      
50.1187      63.0957      67.7061      0.0134431      0.0134431      
63.0957      79.4328      55.232      0.0125732      0.0125732      
79.4328      100.      43.6629      0.0115959      0.0115959      
# END HISTO1D QCDN1LOMC
# BEGIN HISTO1D QCDN2LOMC
PlotOrder=2
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title= $|$N$^2$LO$|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      2800.7      4.24944      4.24944      
0.125893      0.158489      2450.01      3.24291      3.24291      
0.158489      0.199526      2133.24      3.15111      3.15111      
0.199526      0.251189      1833.72      2.89063      2.89063      
0.251189      0.316228      1562.22      2.32711      2.32711      
0.316228      0.398107      1311.73      1.81482      1.81482      
0.398107      0.501187      1083.08      1.57011      1.57011      
0.501187      0.630957      883.34      1.28524      1.28524      
0.630957      0.794328      700.676      1.02824      1.02824      
0.794328      1.      538.58      1.19632      1.19632      
1.      1.25893      405.698      7.3252      7.3252      
1.25893      1.58489      274.348      0.745092      0.745092      
1.58489      1.99526      166.039      0.510605      0.510605      
1.99526      2.51189      75.9431      0.494217      0.494217      
2.51189      3.16228      0.78322      0.539851      0.539851      
3.16228      3.98107      62.0972      0.331782      0.331782      
3.98107      5.01187      111.612      0.3021      0.3021      
5.01187      6.30957      149.323      0.250201      0.250201      
6.30957      7.94328      176.248      0.256168      0.256168      
7.94328      10.      194.489      0.179531      0.179531      
10.      12.5893      204.086      0.159207      0.159207      
12.5893      15.8489      206.246      0.141323      0.141323      
15.8489      19.9526      202.492      0.121517      0.121517      
19.9526      25.1189      193.218      0.13639      0.13639      
25.1189      31.6228      180.293      0.114562      0.114562      
31.6228      39.8107      163.589      0.0955319      0.0955319      
39.8107      50.1187      145.148      0.0815748      0.0815748      
50.1187      63.0957      124.656      0.06191      0.06191      
63.0957      79.4328      103.62      0.0514811      0.0514811      
79.4328      100.      82.9204      0.0429616      0.0429616      
# END HISTO1D QCDN2LOMC
# BEGIN HISTO1D EFTN1LOMC
PlotOrder=3
LineColor=blue!80!black
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=blue!80!black
ErrorBarsOpacity=0.6
ErrorBarsStyle=vlines
Title= $|\mathrm{NLO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      549.625      0.0961286      0.0961286      
0.125893      0.158489      530.161      0.0927126      0.0927126      
0.158489      0.199526      510.698      0.0892987      0.0892987      
0.199526      0.251189      491.235      0.085887      0.085887      
0.251189      0.316228      471.772      0.0824776      0.0824776      
0.316228      0.398107      452.309      0.0790712      0.0790712      
0.398107      0.501187      432.846      0.0756679      0.0756679      
0.501187      0.630957      413.383      0.0722681      0.0722681      
0.630957      0.794328      393.92      0.0688724      0.0688724      
0.794328      1.      374.457      0.0654815      0.0654815      
1.      1.25893      354.995      0.0620962      0.0620962      
1.25893      1.58489      335.531      0.0587172      0.0587172      
1.58489      1.99526      316.068      0.055346      0.055346      
1.99526      2.51189      296.605      0.051984      0.051984      
2.51189      3.16228      277.142      0.048633      0.048633      
3.16228      3.98107      257.679      0.0452956      0.0452956      
3.98107      5.01187      238.216      0.041975      0.041975      
5.01187      6.30957      218.753      0.0386754      0.0386754      
6.30957      7.94328      199.29      0.0354027      0.0354027      
7.94328      10.      179.827      0.0321653      0.0321653      
10.      12.5893      160.365      0.0289747      0.0289747      
12.5893      15.8489      140.901      0.0258483      0.0258483      
15.8489      19.9526      121.438      0.0228125      0.0228125      
19.9526      25.1189      101.976      0.0199082      0.0199082      
25.1189      31.6228      82.5124      0.0172014      0.0172014      
31.6228      39.8107      63.0496      0.0147992      0.0147992      
39.8107      50.1187      43.5867      0.0128693      0.0128693      
50.1187      63.0957      24.1237      0.0116443      0.0116443      
63.0957      79.4328      4.66061      0.0113643      0.0113643      
79.4328      100.      14.8026      0.0121274      0.0121274      
# END HISTO1D EFTN1LOMC
# BEGIN HISTO1D EFTN2LOMC
PlotOrder=4
LineColor=black!40!red
LineStyle=solid 
LineOpacity=0.8
ErrorBars=1 
ErrorBarsColor=black!40!red
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= $|\mathrm{N}^2\mathrm{LO}_{\mathrm{s}}|$MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.1      0.125893      2816.63      0.510332      0.510332      
0.125893      0.158489      2462.46      0.447685      0.447685      
0.158489      0.199526      2136.14      0.390047      0.390047      
0.199526      0.251189      1836.61      0.33724      0.33724      
0.251189      0.316228      1562.79      0.289092      0.289092      
0.316228      0.398107      1313.65      0.245443      0.245443      
0.398107      0.501187      1088.1      0.206141      0.206141      
0.501187      0.630957      885.097      0.171056      0.171056      
0.630957      0.794328      703.572      0.140086      0.140086      
0.794328      1.      542.466      0.113179      0.113179      
1.      1.25893      400.719      0.0903547      0.0903547      
1.25893      1.58489      277.267      0.0717403      0.0717403      
1.58489      1.99526      171.053      0.0575791      0.0575791      
1.99526      2.51189      81.0132      0.0481179      0.0481179      
2.51189      3.16228      6.08759      0.0432722      0.0432722      
3.16228      3.98107      54.7843      0.0421827      0.0421827      
3.98107      5.01187      102.664      0.0432642      0.0432642      
5.01187      6.30957      138.611      0.0450659      0.0450659      
6.30957      7.94328      163.688      0.0467019      0.0467019      
7.94328      10.      178.955      0.0477287      0.0477287      
10.      12.5893      185.474      0.0479686      0.0479686      
12.5893      15.8489      184.304      0.0473938      0.0473938      
15.8489      19.9526      176.507      0.0460624      0.0460624      
19.9526      25.1189      163.144      0.0440801      0.0440801      
25.1189      31.6228      145.276      0.0415801      0.0415801      
31.6228      39.8107      123.964      0.0387097      0.0387097      
39.8107      50.1187      100.269      0.0356191      0.0356191      
50.1187      63.0957      75.2506      0.0324518      0.0324518      
63.0957      79.4328      49.9712      0.0293337      0.0293337      
79.4328      100.      25.4913      0.0263594      0.0263594      
# END HISTO1D EFTN2LOMC
# BEGIN SPECIAL RatioLegend1
Location=RatioPlot1
\rput[Bl]{0}(0.2,0.75){$\boldsymbol{ \mathrm{NLO}-\mathrm{NLO}_s }$}
# END SPECIAL
# BEGIN SPECIAL RatioLegend2
Location=RatioPlot2
\rput[Bl]{0}(0.2,0.75){$\boldsymbol{ \mathrm{N}^2\mathrm{LO}-\mathrm{N}^2\mathrm{LO}_s }$}
# END SPECIAL


==> Diags_Mat/fx.dat <==
# BEGIN PLOT
DrawOnly=f f1 f2 f3 f4 h
XTwosidedTicks=1
YTwosidedTicks=1
Title=
XLabel=$\mathcal{Q}$
YLabel=$f\left(\mathcal{Q},c_\mathrm{m},r_\mathrm{m}\right)$
YMax=1
YMin=0
XMin=0
XMax=0.8
#XCustomMajorTicks=0.1	{}	0.2	${}\atop{c_\mathrm{m}-r_\mathrm{m}}$	0.3	{}	0.4	${c_\mathrm{m}}\atop{}$	0.5	{}	0.6	${}\atop{c_\mathrm{m}+r_\mathrm{m}}$	0.7	{}
XCustomMajorTicks=0.2	${}\atop{c_\mathrm{m}-r_\mathrm{m}}$	0.4	${c_\mathrm{m}}\atop{}$	0.6	${}\atop{c_\mathrm{m}+r_\mathrm{m}}$
XCustomMinorTicks=0.05	0.1	0.15	0.25	0.3	0.35	0.45	0.5	0.55	0.65	0.7	0.75
YMajorTickMarks=5
YLabelSep=5
PlotSize=4,3
Legend=1
# END PLOT

# BEGIN FUNCTION f
LineColor=black
LineWidth=2pt
FunctionXMin=0
FunctionXMax=0.8
FunctionStyle=curve
Title=
XSteps=1000
Code=
cm=0.4
rm=0.2
if x<=cm-rm:
	return 1.
elif x<=cm:
	return 1-(x-cm+rm)**2/(2.*rm*rm)
elif x<=cm+rm:
	return (x-cm-rm)**2/(2.*rm*rm)
else:
	return 0.
return 0.
# END FUNCTION

# BEGIN FUNCTION f1
LineColor=black
LineWidth=0.3pt
LineStyle=dashed
FunctionXMin=0
FunctionXMax=30
FunctionStyle=line
Title=
XSteps=1000
Code=
return 10000000000*(x-0.4-0.2)
# END FUNCTION

# BEGIN FUNCTION f2
LineColor=black
LineWidth=0.3pt
LineStyle=dashed
FunctionXMin=0
FunctionXMax=30
FunctionStyle=line
Title=
XSteps=1000
Code=
return 10000000000*(x-0.4)
# END FUNCTION

# BEGIN FUNCTION f3
LineColor=black
LineWidth=0.3pt
LineStyle=dashed
FunctionXMin=0
FunctionXMax=30
FunctionStyle=line
Title=
XSteps=1000
Code=
return 10000000000*(x-0.4+0.2)
# END FUNCTION

# BEGIN FUNCTION f4
LineColor=black
LineWidth=0.3pt
LineStyle=dashed
FunctionXMin=0
FunctionXMax=30
FunctionStyle=line
Title=
XSteps=1000
Code=
return 0.5
# END FUNCTION

# BEGIN HISTOGRAM h
LineStyle=none
LineColor=white
PolyMarker=*
20	5	0.827	0	0
# END HISTOGRAM


==> Diags_Res/Diag_pptt_dphi_Res_Add.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{nNLL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=0.50
YMin=0
YMax=2500
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      1575.85      465.75      492.381
0.01      0.02      1634.18      450.322      485.877
0.02      0.03      1550.78      428.445      471.494
0.03      0.04      1466.8      405.9      453.722
0.04      0.05      1389.32      383.714      434.418
0.05      0.06      1314.53      362.152      414.355
0.06      0.07      1245.82      341.529      394.155
0.07      0.08      1180.14      321.837      374.076
0.08      0.09      1119.71      303.147      354.651
0.09      0.1      1062.32      285.393      336.013
0.1      0.11      1008.79      268.42      318.199
0.11      0.12      958.745      252.466      301.8
0.12      0.13      912.24      237.87      287.697
0.13      0.14      867.975      224.42      275.144
0.14      0.15      827.381      211.83      262.555
0.15      0.16      788.869      198.464      247.064
0.16      0.17      754.524      180.978      224.327
0.17      0.18      720.124      160.58      199.427
0.18      0.19      683.106      140.474      178.546
0.19      0.2      642.123      125.888      166.834
0.2      0.21      596.512      119.644      169.875
0.21      0.22      549.776      119.551      180.044
0.22      0.23      506.176      120.415      187.79
0.23      0.24      467.031      119.307      188.471
0.24      0.25      433.477      115.185      180.822
0.25      0.26      406.183      108.719      167.322
0.26      0.27      381.555      102.174      154.547
0.27      0.28      359.397      96.276      144.175
0.28      0.29      339.054      90.8602      135.547
0.29      0.3      320.249      85.8604      128.023
0.3      0.31      303.055      81.2823      121.219
0.31      0.32      287.436      77.1193      115.03
0.32      0.33      272.937      73.2567      109.29
0.33      0.34      259.426      69.6599      103.945
0.34      0.35      246.975      66.3373      99.0033
0.35      0.36      235.236      63.209      94.3533
0.36      0.37      224.12      60.2408      89.9361
0.37      0.38      214.319      57.6215      86.0381
0.38      0.39      204.945      55.125      82.3278
0.39      0.4      196.218      52.7959      78.8633
0.4      0.41      187.662      50.5074      75.4548
0.41      0.42      180.254      48.5286      72.5101
0.42      0.43      173.143      46.6359      69.6982
0.43      0.44      166.159      44.7664      66.9137
0.44      0.45      159.761      43.0576      64.37
0.45      0.46      153.789      41.4612      61.9937
0.46      0.47      148.02      39.9179      59.6949
0.47      0.48      142.507      38.4451      57.5033
0.48      0.49      137.513      37.1043      55.5021
0.49      0.5      132.563      35.7806      53.5307
0.5      0.51      128.131      34.5954      51.7663
0.51      0.52      123.651      33.3964      49.98
0.52      0.53      119.659      32.3286      48.3897
0.53      0.54      115.671      31.2585      46.7934
0.54      0.55      111.884      30.2428      45.2795
0.55      0.56      108.199      29.2569      43.8102
0.56      0.57      105.108      28.4322      42.5838
0.57      0.58      101.764      27.5296      41.2336
0.58      0.59      98.7221      26.7207      40.0324
0.59      0.6      95.7326      25.9184      38.8351
0.6      0.61      92.9257      25.1636      37.7087
0.61      0.62      90.1121      24.4074      36.5797
0.62      0.63      87.5723      23.7292      35.5701
0.63      0.64      85.0719      23.055      34.5619
0.64      0.65      82.6229      22.3982      33.5829
0.65      0.66      80.3509      21.7874      32.6703
0.66      0.67      78.2968      21.2372      31.8506
0.67      0.68      76.148      20.6621      30.994
0.68      0.69      74.2311      20.1455      30.2213
0.69      0.7      72.2444      19.6117      29.4246
0.7      0.71      70.341      19.1      28.6608
0.71      0.72      68.5981      18.6317      27.9621
0.72      0.73      67.1096      18.2323      27.3665
0.73      0.74      65.2298      17.7259      26.6093
0.74      0.75      63.6495      17.302      25.9767
0.75      0.76      62.1496      16.8974      25.3718
0.76      0.77      60.6229      16.487      24.7592
0.77      0.78      59.0958      16.0718      24.1359
0.78      0.79      57.9134      15.7571      23.6681
0.79      0.8      56.4587      15.3643      23.0806
0.8      0.81      55.2405      15.0398      22.5981
0.81      0.82      54.0127      14.7092      22.104
0.82      0.83      52.7827      14.3752      21.6031
0.83      0.84      51.6442      14.069      21.1459
0.84      0.85      50.5278      13.7686      20.6969
0.85      0.86      49.4204      13.471      20.2524
0.86      0.87      48.394      13.1932      19.8367
0.87      0.88      47.3243      12.9058      19.4074
0.88      0.89      46.3851      12.6532      19.0304
0.89      0.9      45.4278      12.3933      18.6401
0.9      0.91      44.5416      12.1552      18.2848
0.91      0.92      43.6201      11.9065      17.913
0.92      0.93      42.6388      11.6402      17.5135
0.93      0.94      41.8586      11.4313      17.2024
0.94      0.95      41.0855      11.2214      16.8871
0.95      0.96      40.2502      10.9988      16.5563
0.96      0.97      39.5982      10.8237      16.295
0.97      0.98      38.8194      10.6122      15.9775
0.98      0.99      38.1261      10.4266      15.701
0.99      1.      37.3869      10.223      15.3938
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2072.05      250.036      158.402
0.01      0.02      2102.74      241.512      153.575
0.02      0.03      2042.08      229.994      146.128
0.03      0.04      1909.46      217.106      136.518
0.04      0.05      1609.46      243.684      142.177
0.05      0.06      1711.79      191.598      116.871
0.06      0.07      1600.3      178.848      107.202
0.07      0.08      1514.84      166.769      98.3348
0.08      0.09      1435.32      155.317      90.0885
0.09      0.1      1364.82      144.433      82.592
0.1      0.11      1286.66      133.528      75.8982
0.11      0.12      1214.07      123.403      72.5961
0.12      0.13      1155.71      114.702      78.9811
0.13      0.14      1102.76      107.04      95.8447
0.14      0.15      1036.59      99.5046      117.902
0.15      0.16      988.643      92.2045      136.296
0.16      0.17      947.377      83.7766      135.433
0.17      0.18      915.236      76.8446      119.411
0.18      0.19      882.081      74.4635      96.2108
0.19      0.2      855.414      80.53      74.8686
0.2      0.21      824.223      91.9322      65.8644
0.21      0.22      791.103      100.265      70.6536
0.22      0.23      753.906      103.761      78.9807
0.23      0.24      721.125      105.061      87.3259
0.24      0.25      679.248      100.414      86.4465
0.25      0.26      641.98      94.9956      84.1077
0.26      0.27      613.336      92.3162      84.8028
0.27      0.28      580.22      87.5246      80.7943
0.28      0.29      552.869      84.5451      79.5639
0.29      0.3      524.706      80.759      76.6028
0.3      0.31      502.445      78.3319      75.5908
0.31      0.32      476.136      74.2373      71.604
0.32      0.33      458.041      72.4959      71.2561
0.33      0.34      435.387      68.9159      67.74
0.34      0.35      418.92      67.1488      67.0136
0.35      0.36      400.592      64.3734      64.403
0.36      0.37      382.642      61.7709      62.1644
0.37      0.38      369.155      60.1127      61.1073
0.38      0.39      353.999      57.8426      58.9989
0.39      0.4      340.749      56.108      57.7438
0.4      0.41      325.578      53.5151      54.9182
0.41      0.42      315.82      52.4812      54.5724
0.42      0.43      303.8      50.6413      52.8186
0.43      0.44      293.106      48.9563      51.1419
0.44      0.45      280.937      47.0056      49.1928
0.45      0.46      272.819      46.0117      48.5799
0.46      0.47      260.639      43.6325      45.6531
0.47      0.48      253.902      42.9578      45.4584
0.48      0.49      246.375      41.9932      44.8372
0.49      0.5      237.062      40.2615      42.7715
0.5      0.51      230.801      39.6082      42.5705
0.51      0.52      222.689      38.1866      40.996
0.52      0.53      216.522      37.3817      40.4351
0.53      0.54      208.265      35.6659      38.1975
0.54      0.55      203.38      35.1777      38.0695
0.55      0.56      195.043      33.3758      35.6946
0.56      0.57      192.437      33.6028      36.7367
0.57      0.58      184.187      31.7855      34.2944
0.58      0.59      182.516      32.0536      35.2208
0.59      0.6      174.803      30.479      33.2309
0.6      0.61      170.108      29.7393      32.5136
0.61      0.62      166.153      29.161      32.0112
0.62      0.63      160.962      28.2177      30.9224
0.63      0.64      157.398      27.7593      30.605
0.64      0.65      153.3      27.085      29.9225
0.65      0.66      147.492      25.8297      28.2424
0.66      0.67      145.489      25.8012      28.5882
0.67      0.68      141.124      24.9532      27.5481
0.68      0.69      138.782      24.6824      27.4117
0.69      0.7      133.494      23.5935      26.0332
0.7      0.71      130.457      23.1074      25.5485
0.71      0.72      128.394      22.9417      25.5894
0.72      0.73      123.94      21.9255      24.1738
0.73      0.74      122.12      21.8159      24.3223
0.74      0.75      117.539      20.7793      22.8995
0.75      0.76      117.17      21.0742      23.6315
0.76      0.77      113.614      20.3833      22.8067
0.77      0.78      110.758      19.7859      22.0249
0.78      0.79      107.691      19.1569      21.2093
0.79      0.8      106.522      19.1755      21.5075
0.8      0.81      104.522      18.9453      21.4032
0.81      0.82      101.022      18.1016      20.1931
0.82      0.83      97.6538      17.3335      19.1502
0.83      0.84      97.0284      17.4847      19.6192
0.84      0.85      94.3969      16.8968      18.8126
0.85      0.86      93.2641      16.856      18.9544
0.86      0.87      92.2305      16.8146      19.0668
0.87      0.88      89.4147      16.1825      18.222
0.88      0.89      88.0754      16.009      18.0902
0.89      0.9      86.0652      15.5946      17.5772
0.9      0.91      83.9019      15.1097      16.8941
0.91      0.92      82.9616      15.1499      17.1991
0.92      0.93      81.4271      14.8032      16.7115
0.93      0.94      79.217      14.4094      16.2795
0.94      0.95      77.9433      14.1966      16.0591
0.95      0.96      76.4342      13.9349      15.7717
0.96      0.97      75.7675      13.9195      15.8704
0.97      0.98      72.0688      12.8895      14.3064
0.98      0.99      72.4193      13.2469      15.0408
0.99      1.      72.2686      13.3385      15.2679
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= nNLL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2060.13      104.508      14.4009
0.01      0.02      2095.04      100.505      11.9666
0.02      0.03      2039.3      92.2588      13.2299
0.03      0.04      1910.59      81.2244      8.20874
0.04      0.05      1613.47      150.872      65.01
0.05      0.06      1717.94      62.6358      8.61943
0.06      0.07      1608.09      53.4252      7.0684
0.07      0.08      1523.87      46.1026      6.93538
0.08      0.09      1445.3      40.7925      6.75861
0.09      0.1      1375.56      38.8662      6.94707
0.1      0.11      1297.93      35.4986      7.36026
0.11      0.12      1225.73      32.3054      20.5007
0.12      0.13      1167.68      30.5636      44.8928
0.13      0.14      1114.96      29.613      72.7824
0.14      0.15      1048.95      26.506      99.7726
0.15      0.16      1001.05      25.1579      119.651
0.16      0.17      959.325      26.4687      119.282
0.17      0.18      926.105      34.8825      104.271
0.18      0.19      891.315      48.5621      83.1763
0.19      0.2      862.592      66.8138      65.7652
0.2      0.21      829.097      84.4301      61.9409
0.21      0.22      794.039      95.3122      69.5817
0.22      0.23      755.41      100.298      78.7783
0.23      0.24      721.676      102.878      87.306
0.24      0.25      679.325      99.2747      86.4461
0.25      0.26      641.98      94.5914      84.1077
0.26      0.27      613.336      92.2153      84.8028
0.27      0.28      580.22      87.5088      80.7943
0.28      0.29      552.869      84.5442      79.564
0.29      0.3      524.706      80.759      76.6028
0.3      0.31      502.445      78.3319      75.5908
0.31      0.32      476.136      74.2373      71.604
0.32      0.33      458.041      72.4959      71.2561
0.33      0.34      435.387      68.9159      67.74
0.34      0.35      418.92      67.1488      67.0136
0.35      0.36      400.592      64.3734      64.403
0.36      0.37      382.642      61.7709      62.1644
0.37      0.38      369.155      60.1127      61.1073
0.38      0.39      353.999      57.8426      58.9989
0.39      0.4      340.749      56.108      57.7438
0.4      0.41      325.578      53.5151      54.9182
0.41      0.42      315.82      52.4812      54.5724
0.42      0.43      303.8      50.6413      52.8186
0.43      0.44      293.106      48.9563      51.1419
0.44      0.45      280.937      47.0056      49.1928
0.45      0.46      272.819      46.0117      48.5799
0.46      0.47      260.639      43.6325      45.6531
0.47      0.48      253.902      42.9578      45.4584
0.48      0.49      246.375      41.9932      44.8372
0.49      0.5      237.062      40.2615      42.7715
0.5      0.51      230.801      39.6082      42.5705
0.51      0.52      222.689      38.1866      40.996
0.52      0.53      216.522      37.3817      40.4351
0.53      0.54      208.265      35.6659      38.1975
0.54      0.55      203.38      35.1777      38.0695
0.55      0.56      195.043      33.3758      35.6946
0.56      0.57      192.437      33.6028      36.7367
0.57      0.58      184.187      31.7855      34.2944
0.58      0.59      182.516      32.0536      35.2208
0.59      0.6      174.803      30.479      33.2309
0.6      0.61      170.108      29.7393      32.5136
0.61      0.62      166.153      29.161      32.0112
0.62      0.63      160.962      28.2177      30.9224
0.63      0.64      157.398      27.7593      30.605
0.64      0.65      153.3      27.085      29.9225
0.65      0.66      147.492      25.8297      28.2424
0.66      0.67      145.489      25.8012      28.5882
0.67      0.68      141.124      24.9532      27.5481
0.68      0.69      138.782      24.6824      27.4117
0.69      0.7      133.494      23.5935      26.0332
0.7      0.71      130.457      23.1074      25.5485
0.71      0.72      128.394      22.9417      25.5894
0.72      0.73      123.94      21.9255      24.1738
0.73      0.74      122.12      21.8159      24.3223
0.74      0.75      117.539      20.7793      22.8995
0.75      0.76      117.17      21.0742      23.6315
0.76      0.77      113.614      20.3833      22.8067
0.77      0.78      110.758      19.7859      22.0249
0.78      0.79      107.691      19.1569      21.2093
0.79      0.8      106.522      19.1755      21.5075
0.8      0.81      104.522      18.9453      21.4032
0.81      0.82      101.022      18.1016      20.1931
0.82      0.83      97.6538      17.3335      19.1502
0.83      0.84      97.0284      17.4847      19.6192
0.84      0.85      94.3969      16.8968      18.8126
0.85      0.86      93.2641      16.856      18.9544
0.86      0.87      92.2305      16.8146      19.0668
0.87      0.88      89.4147      16.1825      18.222
0.88      0.89      88.0754      16.009      18.0902
0.89      0.9      86.0652      15.5946      17.5772
0.9      0.91      83.9019      15.1097      16.8941
0.91      0.92      82.9616      15.1499      17.1991
0.92      0.93      81.4271      14.8032      16.7115
0.93      0.94      79.217      14.4094      16.2795
0.94      0.95      77.9433      14.1966      16.0591
0.95      0.96      76.4342      13.9349      15.7717
0.96      0.97      75.7675      13.9195      15.8704
0.97      0.98      72.0688      12.8895      14.3064
0.98      0.99      72.4193      13.2469      15.0408
0.99      1.      72.2686      13.3385      15.2679
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      1575.85      1.1187      1.1187
0.01      0.02      1634.18      4.44831      4.44831
0.02      0.03      1550.78      2.41297      2.41297
0.03      0.04      1466.8      1.782      1.782
0.04      0.05      1389.32      1.50654      1.50654
0.05      0.06      1314.53      1.36548      1.36548
0.06      0.07      1245.82      1.28579      1.28579
0.07      0.08      1180.14      1.23686      1.23686
0.08      0.09      1119.71      1.20531      1.20531
0.09      0.1      1062.32      1.18283      1.18283
0.1      0.11      1008.79      1.16706      1.16706
0.11      0.12      958.745      1.15517      1.15517
0.12      0.13      912.24      1.14608      1.14608
0.13      0.14      867.975      1.13875      1.13875
0.14      0.15      827.381      1.13291      1.13291
0.15      0.16      788.869      1.12377      1.12377
0.16      0.17      754.524      1.09629      1.09629
0.17      0.18      720.124      1.04641      1.04641
0.18      0.19      683.106      0.97124      0.97124
0.19      0.2      642.123      0.863609      0.863609
0.2      0.21      596.512      0.719575      0.719575
0.21      0.22      549.776      0.568632      0.568632
0.22      0.23      506.176      0.422133      0.422133
0.23      0.24      467.031      0.285174      0.285174
0.24      0.25      433.477      0.179607      0.179607
0.25      0.26      406.183      0.145457      0.145457
0.26      0.27      381.555      0.141141      0.141141
0.27      0.28      359.397      0.137748      0.137748
0.28      0.29      339.054      0.134192      0.134192
0.29      0.3      320.249      0.131017      0.131017
0.3      0.31      303.055      0.127755      0.127755
0.31      0.32      287.436      0.124974      0.124974
0.32      0.33      272.937      0.122076      0.122076
0.33      0.34      259.426      0.119622      0.119622
0.34      0.35      246.975      0.117203      0.117203
0.35      0.36      235.236      0.114802      0.114802
0.36      0.37      224.12      0.111596      0.111596
0.37      0.38      214.319      0.109779      0.109779
0.38      0.39      204.945      0.107693      0.107693
0.39      0.4      196.218      0.105497      0.105497
0.4      0.41      187.662      0.102915      0.102915
0.41      0.42      180.254      0.101689      0.101689
0.42      0.43      173.143      0.100444      0.100444
0.43      0.44      166.159      0.0982299      0.0982299
0.44      0.45      159.761      0.0966061      0.0966061
0.45      0.46      153.789      0.0953089      0.0953089
0.46      0.47      148.02      0.0936148      0.0936148
0.47      0.48      142.507      0.0922602      0.0922602
0.48      0.49      137.513      0.090267      0.090267
0.49      0.5      132.563      0.0888122      0.0888122
0.5      0.51      128.131      0.0881226      0.0881226
0.51      0.52      123.651      0.0867697      0.0867697
0.52      0.53      119.659      0.0855635      0.0855635
0.53      0.54      115.671      0.0840127      0.0840127
0.54      0.55      111.884      0.0831026      0.0831026
0.55      0.56      108.199      0.0815674      0.0815674
0.56      0.57      105.108      0.0813726      0.0813726
0.57      0.58      101.764      0.0797452      0.0797452
0.58      0.59      98.7221      0.079112      0.079112
0.59      0.6      95.7326      0.0780998      0.0780998
0.6      0.61      92.9257      0.0770548      0.0770548
0.61      0.62      90.1121      0.0756069      0.0756069
0.62      0.63      87.5723      0.0752186      0.0752186
0.63      0.64      85.0719      0.0737506      0.0737506
0.64      0.65      82.6229      0.0730141      0.0730141
0.65      0.66      80.3509      0.0722542      0.0722542
0.66      0.67      78.2968      0.0711211      0.0711211
0.67      0.68      76.148      0.0709915      0.0709915
0.68      0.69      74.2311      0.070054      0.070054
0.69      0.7      72.2444      0.0692018      0.0692018
0.7      0.71      70.341      0.0678526      0.0678526
0.71      0.72      68.5981      0.0674475      0.0674475
0.72      0.73      67.1096      0.0674114      0.0674114
0.73      0.74      65.2298      0.0663745      0.0663745
0.74      0.75      63.6495      0.0654351      0.0654351
0.75      0.76      62.1496      0.0652293      0.0652293
0.76      0.77      60.6229      0.0645372      0.0645372
0.77      0.78      59.0958      0.0630757      0.0630757
0.78      0.79      57.9134      0.063135      0.063135
0.79      0.8      56.4587      0.0622313      0.0622313
0.8      0.81      55.2405      0.0620514      0.0620514
0.81      0.82      54.0127      0.0612117      0.0612117
0.82      0.83      52.7827      0.0607605      0.0607605
0.83      0.84      51.6442      0.0598745      0.0598745
0.84      0.85      50.5278      0.0593221      0.0593221
0.85      0.86      49.4204      0.0590185      0.0590185
0.86      0.87      48.394      0.0581009      0.0581009
0.87      0.88      47.3243      0.0580011      0.0580011
0.88      0.89      46.3851      0.0570325      0.0570325
0.89      0.9      45.4278      0.0568432      0.0568432
0.9      0.91      44.5416      0.0567085      0.0567085
0.91      0.92      43.6201      0.0560003      0.0560003
0.92      0.93      42.6388      0.0549288      0.0549288
0.93      0.94      41.8586      0.0546855      0.0546855
0.94      0.95      41.0855      0.0543095      0.0543095
0.95      0.96      40.2502      0.054414      0.054414
0.96      0.97      39.5982      0.0540763      0.0540763
0.97      0.98      38.8194      0.0535345      0.0535345
0.98      0.99      38.1261      0.0531464      0.0531464
0.99      1.      37.3869      0.0523093      0.0523093
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2072.05      1.28778      1.28778
0.01      0.02      2102.74      43.997      43.997
0.02      0.03      2042.08      19.0297      19.0297
0.03      0.04      1909.46      10.5167      10.5167
0.04      0.05      1609.46      186.168      186.168
0.05      0.06      1711.79      6.37571      6.37571
0.06      0.07      1600.3      5.75742      5.75742
0.07      0.08      1514.84      4.86064      4.86064
0.08      0.09      1435.32      4.38832      4.38832
0.09      0.1      1364.82      3.91636      3.91636
0.1      0.11      1286.66      3.83431      3.83431
0.11      0.12      1214.07      4.57061      4.57061
0.12      0.13      1155.71      3.31739      3.31739
0.13      0.14      1102.76      3.1754      3.1754
0.14      0.15      1036.59      3.03978      3.03978
0.15      0.16      988.643      2.83647      2.83647
0.16      0.17      947.377      2.70813      2.70813
0.17      0.18      915.236      2.64217      2.64217
0.18      0.19      882.081      2.52116      2.52116
0.19      0.2      855.414      2.44704      2.44704
0.2      0.21      824.223      2.35365      2.35365
0.21      0.22      791.103      2.02688      2.02688
0.22      0.23      753.906      2.00068      2.00068
0.23      0.24      721.125      1.95903      1.95903
0.24      0.25      679.248      2.14293      2.14293
0.25      0.26      641.98      1.68038      1.68038
0.26      0.27      613.336      1.59265      1.59265
0.27      0.28      580.22      3.14431      3.14431
0.28      0.29      552.869      1.96709      1.96709
0.29      0.3      524.706      1.582      1.582
0.3      0.31      502.445      1.57856      1.57856
0.31      0.32      476.136      1.5107      1.5107
0.32      0.33      458.041      1.42551      1.42551
0.33      0.34      435.387      1.32757      1.32757
0.34      0.35      418.92      1.33524      1.33524
0.35      0.36      400.592      1.34604      1.34604
0.36      0.37      382.642      1.19395      1.19395
0.37      0.38      369.155      1.21422      1.21422
0.38      0.39      353.999      1.16522      1.16522
0.39      0.4      340.749      1.18563      1.18563
0.4      0.41      325.578      1.18623      1.18623
0.41      0.42      315.82      1.28619      1.28619
0.42      0.43      303.8      1.17586      1.17586
0.43      0.44      293.106      1.06194      1.06194
0.44      0.45      280.937      1.17533      1.17533
0.45      0.46      272.819      1.30576      1.30576
0.46      0.47      260.639      1.1433      1.1433
0.47      0.48      253.902      0.9609      0.9609
0.48      0.49      246.375      0.971102      0.971102
0.49      0.5      237.062      0.986282      0.986282
0.5      0.51      230.801      0.975022      0.975022
0.51      0.52      222.689      0.920735      0.920735
0.52      0.53      216.522      0.885155      0.885155
0.53      0.54      208.265      1.00686      1.00686
0.54      0.55      203.38      0.882686      0.882686
0.55      0.56      195.043      0.965432      0.965432
0.56      0.57      192.437      0.930341      0.930341
0.57      0.58      184.187      0.889137      0.889137
0.58      0.59      182.516      1.01149      1.01149
0.59      0.6      174.803      0.953824      0.953824
0.6      0.61      170.108      0.964004      0.964004
0.61      0.62      166.153      0.940637      0.940637
0.62      0.63      160.962      0.773618      0.773618
0.63      0.64      157.398      0.85849      0.85849
0.64      0.65      153.3      0.840499      0.840499
0.65      0.66      147.492      0.765859      0.765859
0.66      0.67      145.489      0.731694      0.731694
0.67      0.68      141.124      0.776567      0.776567
0.68      0.69      138.782      0.816232      0.816232
0.69      0.7      133.494      0.777074      0.777074
0.7      0.71      130.457      0.712703      0.712703
0.71      0.72      128.394      0.77335      0.77335
0.72      0.73      123.94      0.745519      0.745519
0.73      0.74      122.12      0.665647      0.665647
0.74      0.75      117.539      0.699309      0.699309
0.75      0.76      117.17      0.684596      0.684596
0.76      0.77      113.614      0.628984      0.628984
0.77      0.78      110.758      0.663377      0.663377
0.78      0.79      107.691      0.764899      0.764899
0.79      0.8      106.522      0.81209      0.81209
0.8      0.81      104.522      0.715469      0.715469
0.81      0.82      101.022      0.636007      0.636007
0.82      0.83      97.6538      1.36539      1.36539
0.83      0.84      97.0284      0.609285      0.609285
0.84      0.85      94.3969      0.61793      0.61793
0.85      0.86      93.2641      0.640758      0.640758
0.86      0.87      92.2305      0.736814      0.736814
0.87      0.88      89.4147      0.714999      0.714999
0.88      0.89      88.0754      0.656197      0.656197
0.89      0.9      86.0652      0.601054      0.601054
0.9      0.91      83.9019      0.559222      0.559222
0.91      0.92      82.9616      0.581245      0.581245
0.92      0.93      81.4271      0.619195      0.619195
0.93      0.94      79.217      0.63938      0.63938
0.94      0.95      77.9433      0.613787      0.613787
0.95      0.96      76.4342      0.545533      0.545533
0.96      0.97      75.7675      0.556091      0.556091
0.97      0.98      72.0688      0.540641      0.540641
0.98      0.99      72.4193      0.5551      0.5551
0.99      1.      72.2686      0.559898      0.559898
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= nNLL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2060.13      1.29244      1.29244
0.01      0.02      2095.04      43.9971      43.9971
0.02      0.03      2039.3      19.03      19.03
0.03      0.04      1910.59      10.5171      10.5171
0.04      0.05      1613.47      186.168      186.168
0.05      0.06      1717.94      6.37626      6.37626
0.06      0.07      1608.09      5.75797      5.75797
0.07      0.08      1523.87      4.86125      4.86125
0.08      0.09      1445.3      4.38897      4.38897
0.09      0.1      1375.56      3.91701      3.91701
0.1      0.11      1297.93      3.83496      3.83496
0.11      0.12      1225.73      4.57118      4.57118
0.12      0.13      1167.68      3.31815      3.31815
0.13      0.14      1114.96      3.17616      3.17616
0.14      0.15      1048.95      3.04053      3.04053
0.15      0.16      1001.05      2.83726      2.83726
0.16      0.17      959.325      2.70891      2.70891
0.17      0.18      926.105      2.6429      2.6429
0.18      0.19      891.315      2.5218      2.5218
0.19      0.2      862.592      2.44752      2.44752
0.2      0.21      829.097      2.35397      2.35397
0.21      0.22      794.039      2.02709      2.02709
0.22      0.23      755.41      2.00079      2.00079
0.23      0.24      721.676      1.95908      1.95908
0.24      0.25      679.325      2.14294      2.14294
0.25      0.26      641.98      1.68038      1.68038
0.26      0.27      613.336      1.59265      1.59265
0.27      0.28      580.22      3.14431      3.14431
0.28      0.29      552.869      1.96709      1.96709
0.29      0.3      524.706      1.582      1.582
0.3      0.31      502.445      1.57856      1.57856
0.31      0.32      476.136      1.5107      1.5107
0.32      0.33      458.041      1.42551      1.42551
0.33      0.34      435.387      1.32757      1.32757
0.34      0.35      418.92      1.33524      1.33524
0.35      0.36      400.592      1.34604      1.34604
0.36      0.37      382.642      1.19395      1.19395
0.37      0.38      369.155      1.21422      1.21422
0.38      0.39      353.999      1.16522      1.16522
0.39      0.4      340.749      1.18563      1.18563
0.4      0.41      325.578      1.18623      1.18623
0.41      0.42      315.82      1.28619      1.28619
0.42      0.43      303.8      1.17586      1.17586
0.43      0.44      293.106      1.06194      1.06194
0.44      0.45      280.937      1.17533      1.17533
0.45      0.46      272.819      1.30576      1.30576
0.46      0.47      260.639      1.1433      1.1433
0.47      0.48      253.902      0.9609      0.9609
0.48      0.49      246.375      0.971102      0.971102
0.49      0.5      237.062      0.986282      0.986282
0.5      0.51      230.801      0.975022      0.975022
0.51      0.52      222.689      0.920735      0.920735
0.52      0.53      216.522      0.885155      0.885155
0.53      0.54      208.265      1.00686      1.00686
0.54      0.55      203.38      0.882686      0.882686
0.55      0.56      195.043      0.965432      0.965432
0.56      0.57      192.437      0.930341      0.930341
0.57      0.58      184.187      0.889137      0.889137
0.58      0.59      182.516      1.01149      1.01149
0.59      0.6      174.803      0.953824      0.953824
0.6      0.61      170.108      0.964004      0.964004
0.61      0.62      166.153      0.940637      0.940637
0.62      0.63      160.962      0.773618      0.773618
0.63      0.64      157.398      0.85849      0.85849
0.64      0.65      153.3      0.840499      0.840499
0.65      0.66      147.492      0.765859      0.765859
0.66      0.67      145.489      0.731694      0.731694
0.67      0.68      141.124      0.776567      0.776567
0.68      0.69      138.782      0.816232      0.816232
0.69      0.7      133.494      0.777074      0.777074
0.7      0.71      130.457      0.712703      0.712703
0.71      0.72      128.394      0.77335      0.77335
0.72      0.73      123.94      0.745519      0.745519
0.73      0.74      122.12      0.665647      0.665647
0.74      0.75      117.539      0.699309      0.699309
0.75      0.76      117.17      0.684596      0.684596
0.76      0.77      113.614      0.628984      0.628984
0.77      0.78      110.758      0.663377      0.663377
0.78      0.79      107.691      0.764899      0.764899
0.79      0.8      106.522      0.81209      0.81209
0.8      0.81      104.522      0.715469      0.715469
0.81      0.82      101.022      0.636007      0.636007
0.82      0.83      97.6538      1.36539      1.36539
0.83      0.84      97.0284      0.609285      0.609285
0.84      0.85      94.3969      0.61793      0.61793
0.85      0.86      93.2641      0.640758      0.640758
0.86      0.87      92.2305      0.736814      0.736814
0.87      0.88      89.4147      0.714999      0.714999
0.88      0.89      88.0754      0.656197      0.656197
0.89      0.9      86.0652      0.601054      0.601054
0.9      0.91      83.9019      0.559222      0.559222
0.91      0.92      82.9616      0.581245      0.581245
0.92      0.93      81.4271      0.619195      0.619195
0.93      0.94      79.217      0.63938      0.63938
0.94      0.95      77.9433      0.613787      0.613787
0.95      0.96      76.4342      0.545533      0.545533
0.96      0.97      75.7675      0.556091      0.556091
0.97      0.98      72.0688      0.540641      0.540641
0.98      0.99      72.4193      0.5551      0.5551
0.99      1.      72.2686      0.559898      0.559898
# END HISTO1D N2LLpMC


==> Diags_Res/Diag_pptt_dphi_Res_Mul.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$\Delta\phi_{t\bar{t}}$
YLabel=$ \mathrm{d}\sigma/\mathrm{d}\Delta\phi_{t\bar{t}}  $[pb]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=0.50
YMin=0
YMax=2500
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      1575.56      465.098      492.872
0.01      0.02      1521.65      451.168      487.118
0.02      0.03      1448.42      431.374      475.112
0.03      0.04      1374.71      410.757      459.778
0.04      0.05      1304.92      390.551      442.879
0.05      0.06      1238.8      370.83      425.011
0.06      0.07      1177.31      352.069      407.036
0.07      0.08      1119.39      334.088      389.08
0.08      0.09      1065.7      317.14      371.807
0.09      0.1      1015.26      301.099      354.866
0.1      0.11      968.56      285.904      338.57
0.11      0.12      925.77      271.092      322.439
0.12      0.13      886.334      256.669      306.399
0.13      0.14      848.735      242.389      290.347
0.14      0.15      813.835      228.684      274.908
0.15      0.16      779.874      215.219      259.685
0.16      0.17      747.841      202.276      245.052
0.17      0.18      716.84      189.812      230.661
0.18      0.19      686.951      177.87      216.747
0.19      0.2      658.393      166.495      203.526
0.2      0.21      630.562      155.603      190.723
0.21      0.22      602.831      145.099      178.442
0.22      0.23      576.259      135.355      166.959
0.23      0.24      550.306      126.441      155.868
0.24      0.25      524.772      118.331      145.418
0.25      0.26      500.38      111.307      135.795
0.26      0.27      475.852      104.984      126.847
0.27      0.28      452.14      99.4114      118.84
0.28      0.29      428.616      94.1712      111.675
0.29      0.3      405.226      89.2157      105.506
0.3      0.31      382.389      84.4985      100.497
0.31      0.32      360.724      80.2781      96.6101
0.32      0.33      340.018      76.4812      93.4885
0.33      0.34      320.245      72.9392      90.8826
0.34      0.35      301.674      69.6572      88.5675
0.35      0.36      283.926      66.4213      86.3324
0.36      0.37      266.937      63.1193      84.2491
0.37      0.38      251.641      59.9876      82.5484
0.38      0.39      237.069      56.808      80.8717
0.39      0.4      223.466      53.6214      79.2386
0.4      0.41      210.311      50.4137      77.4266
0.41      0.42      198.756      47.787      75.8432
0.42      0.43      187.842      45.5352      74.1241
0.43      0.44      177.414      43.5516      72.1439
0.44      0.45      168.      41.9216      70.1346
0.45      0.46      159.452      40.5347      68.0374
0.46      0.47      151.547      39.2655      65.7354
0.47      0.48      144.368      38.0697      63.2375
0.48      0.49      138.221      36.9539      60.6626
0.49      0.5      132.667      35.758      57.8591
0.5      0.51      128.131      34.5954      55.1028
0.51      0.52      123.651      33.3964      52.409
0.52      0.53      119.659      32.3286      50.0798
0.53      0.54      115.671      31.2585      47.8989
0.54      0.55      111.884      30.2428      45.9461
0.55      0.56      108.199      29.2569      44.1675
0.56      0.57      105.108      28.4322      42.7442
0.57      0.58      101.764      27.5296      41.2862
0.58      0.59      98.7221      26.7207      40.0416
0.59      0.6      95.7326      25.9184      38.8353
0.6      0.61      92.9257      25.1636      37.7087
0.61      0.62      90.1121      24.4074      36.5797
0.62      0.63      87.5723      23.7292      35.5701
0.63      0.64      85.0719      23.055      34.5619
0.64      0.65      82.6229      22.3982      33.5829
0.65      0.66      80.3509      21.7874      32.6703
0.66      0.67      78.2968      21.2372      31.8506
0.67      0.68      76.148      20.6621      30.994
0.68      0.69      74.2311      20.1455      30.2213
0.69      0.7      72.2444      19.6117      29.4246
0.7      0.71      70.341      19.1      28.6608
0.71      0.72      68.5981      18.6317      27.9621
0.72      0.73      67.1096      18.2323      27.3665
0.73      0.74      65.2298      17.7259      26.6093
0.74      0.75      63.6495      17.302      25.9767
0.75      0.76      62.1496      16.8974      25.3718
0.76      0.77      60.6229      16.487      24.7592
0.77      0.78      59.0957      16.0718      24.1359
0.78      0.79      57.9134      15.7571      23.6681
0.79      0.8      56.4587      15.3643      23.0806
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2071.75      249.459      159.021
0.01      0.02      2020.01      243.995      156.412
0.02      0.03      1933.71      234.739      150.173
0.03      0.04      1832.06      222.998      141.437
0.04      0.05      1671.85      203.513      127.603
0.05      0.06      1647.13      199.146      123.123
0.06      0.07      1551.37      186.046      113.293
0.07      0.08      1469.18      174.423      104.477
0.08      0.09      1392.36      163.275      96.4705
0.09      0.1      1323.32      153.164      89.0801
0.1      0.11      1249.98      142.539      81.7475
0.11      0.12      1181.54      132.324      74.94
0.12      0.13      1125.82      123.419      69.0819
0.13      0.14      1076.05      115.078      63.7162
0.14      0.15      1012.3      105.356      57.7912
0.15      0.16      965.476      97.7694      53.3288
0.16      0.17      918.804      90.2278      49.0913
0.17      0.18      877.819      83.4627      45.3459
0.18      0.19      833.373      76.7427      41.7227
0.19      0.2      796.229      70.886      39.0074
0.2      0.21      755.676      65.0218      36.5977
0.21      0.22      720.475      59.8852      34.5364
0.22      0.23      685.321      55.3647      33.6784
0.23      0.24      659.85      52.4398      33.8672
0.24      0.25      622.729      48.3792      33.255
0.25      0.26      591.082      45.4911      33.8125
0.26      0.27      570.106      44.6374      35.8411
0.27      0.28      540.348      42.95      36.3921
0.28      0.29      517.152      43.0518      38.6169
0.29      0.3      491.439      43.2438      40.2925
0.3      0.31      472.879      44.5923      42.7377
0.31      0.32      447.213      45.2121      43.9885
0.32      0.33      432.149      47.1419      46.6782
0.33      0.34      410.079      47.8544      47.5322
0.34      0.35      395.765      49.487      49.6688
0.35      0.36      378.581      50.1821      50.2657
0.36      0.37      361.671      51.0105      51.0148
0.37      0.38      349.88      52.1046      52.0525
0.38      0.39      335.983      52.7526      52.0753
0.39      0.4      324.303      53.5975      52.4105
0.4      0.41      310.466      53.7523      51.0519
0.41      0.42      302.681      54.6249      51.5303
0.42      0.43      292.351      55.0109      50.6631
0.43      0.44      283.579      55.1258      49.6074
0.44      0.45      273.187      55.2619      48.2384
0.45      0.46      267.073      55.3955      47.9543
0.46      0.47      256.637      54.8116      45.3314
0.47      0.48      251.623      54.4322      45.2972
0.48      0.49      245.426      53.6726      44.7869
0.49      0.5      236.906      51.9512      42.7668
0.5      0.51      230.801      50.2255      42.5705
0.51      0.52      222.689      47.7738      40.996
0.52      0.53      216.522      45.5907      40.4351
0.53      0.54      208.265      42.6216      38.1975
0.54      0.55      203.38      40.4149      38.0695
0.55      0.56      195.043      37.1664      35.6946
0.56      0.57      192.437      35.763      36.7367
0.57      0.58      184.187      32.7911      34.2944
0.58      0.59      182.516      32.2877      35.2208
0.59      0.6      174.803      30.4887      33.2309
0.6      0.61      170.108      29.7393      32.5136
0.61      0.62      166.153      29.161      32.0112
0.62      0.63      160.962      28.2177      30.9224
0.63      0.64      157.398      27.7593      30.605
0.64      0.65      153.3      27.085      29.9225
0.65      0.66      147.492      25.8297      28.2424
0.66      0.67      145.489      25.8012      28.5882
0.67      0.68      141.124      24.9532      27.5481
0.68      0.69      138.782      24.6824      27.4117
0.69      0.7      133.494      23.5935      26.0332
0.7      0.71      130.457      23.1074      25.5485
0.71      0.72      128.394      22.9417      25.5894
0.72      0.73      123.94      21.9255      24.1738
0.73      0.74      122.12      21.8159      24.3223
0.74      0.75      117.539      20.7793      22.8995
0.75      0.76      117.17      21.0742      23.6315
0.76      0.77      113.614      20.3833      22.8067
0.77      0.78      110.758      19.7859      22.0249
0.78      0.79      107.691      19.1569      21.2093
0.79      0.8      106.522      19.1755      21.5075
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2059.82      103.909      14.6937
0.01      0.02      2012.19      100.159      12.4747
0.02      0.03      1930.86      92.4642      9.66121
0.03      0.04      1833.23      82.4992      9.00355
0.04      0.05      1675.86      70.8093      11.9133
0.05      0.06      1653.57      63.3381      8.94194
0.06      0.07      1559.48      54.5675      8.43262
0.07      0.08      1478.66      47.2743      8.11869
0.08      0.09      1402.93      41.1181      7.96504
0.09      0.1      1334.81      39.0212      7.67372
0.1      0.11      1262.08      36.5907      7.27824
0.11      0.12      1194.1      34.2412      6.9055
0.12      0.13      1138.74      32.1795      7.01189
0.13      0.14      1089.24      30.2466      7.55824
0.14      0.15      1025.44      27.8177      8.0536
0.15      0.16      978.614      26.1677      9.17061
0.16      0.17      931.813      24.6281      10.3557
0.17      0.18      890.635      23.4828      11.7038
0.18      0.19      845.847      22.7317      13.1335
0.19      0.2      808.362      22.441      14.6946
0.2      0.21      767.315      22.4874      16.5506
0.21      0.22      731.648      22.6199      17.7937
0.22      0.23      695.962      23.7946      20.3244
0.23      0.24      670.052      25.9796      23.3685
0.24      0.25      632.217      26.6937      24.8179
0.25      0.26      599.887      28.207      27.1031
0.26      0.27      578.353      31.1679      30.6171
0.27      0.28      547.874      32.5982      32.1916
0.28      0.29      524.      35.4223      35.3768
0.29      0.3      497.52      37.6963      37.7351
0.3      0.31      478.292      40.5618      40.7728
0.31      0.32      451.872      42.2752      42.3516
0.32      0.33      436.256      44.9345      45.381
0.33      0.34      413.56      46.1349      46.4024
0.34      0.35      398.756      48.1212      48.7438
0.35      0.36      381.078      49.0484      49.468
0.36      0.37      363.712      50.0464      50.3421
0.37      0.38      351.556      51.2606      51.5092
0.38      0.39      337.299      51.9958      51.6466
0.39      0.4      325.321      52.9178      52.0992
0.4      0.41      311.206      53.1398      50.8374
0.41      0.42      303.224      54.0853      51.4005
0.42      0.43      292.711      54.5529      50.5918
0.43      0.44      283.801      54.7564      49.5743
0.44      0.45      273.297      55.0099      48.2314
0.45      0.46      267.119      55.2487      47.959
0.46      0.47      256.638      54.8126      45.3396
0.47      0.48      251.612      54.5378      45.3036
0.48      0.49      245.416      53.8919      44.7901
0.49      0.5      236.904      52.2852      42.7674
0.5      0.51      230.801      50.6192      42.5705
0.51      0.52      222.689      48.2147      40.996
0.52      0.53      216.522      46.0394      40.4351
0.53      0.54      208.265      43.0647      38.1975
0.54      0.55      203.38      40.7939      38.0695
0.55      0.56      195.043      37.4753      35.6946
0.56      0.57      192.437      35.9579      36.7367
0.57      0.58      184.187      32.8911      34.2944
0.58      0.59      182.516      32.3128      35.2208
0.59      0.6      174.803      30.4898      33.2309
0.6      0.61      170.108      29.7393      32.5136
0.61      0.62      166.153      29.161      32.0112
0.62      0.63      160.962      28.2177      30.9224
0.63      0.64      157.398      27.7593      30.605
0.64      0.65      153.3      27.085      29.9225
0.65      0.66      147.492      25.8297      28.2424
0.66      0.67      145.489      25.8012      28.5882
0.67      0.68      141.124      24.9532      27.5481
0.68      0.69      138.782      24.6824      27.4117
0.69      0.7      133.494      23.5935      26.0332
0.7      0.71      130.457      23.1074      25.5485
0.71      0.72      128.394      22.9417      25.5894
0.72      0.73      123.94      21.9255      24.1738
0.73      0.74      122.12      21.8159      24.3223
0.74      0.75      117.539      20.7793      22.8995
0.75      0.76      117.17      21.0742      23.6315
0.76      0.77      113.614      20.3833      22.8067
0.77      0.78      110.758      19.7859      22.0249
0.78      0.79      107.691      19.1569      21.2093
0.79      0.8      106.522      19.1755      21.5075
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      1575.56      0.244738      0.244738
0.01      0.02      1521.65      0.262813      0.262813
0.02      0.03      1448.42      0.287123      0.287123
0.03      0.04      1374.71      0.31096      0.31096
0.04      0.05      1304.92      0.332062      0.332062
0.05      0.06      1238.8      0.350422      0.350422
0.06      0.07      1177.31      0.366775      0.366775
0.07      0.08      1119.39      0.381108      0.381108
0.08      0.09      1065.7      0.394495      0.394495
0.09      0.1      1015.26      0.405918      0.405918
0.1      0.11      968.56      0.41673      0.41673
0.11      0.12      925.77      0.425881      0.425881
0.12      0.13      886.334      0.433658      0.433658
0.13      0.14      848.735      0.439457      0.439457
0.14      0.15      813.835      0.444235      0.444235
0.15      0.16      779.874      0.447053      0.447053
0.16      0.17      747.841      0.4487      0.4487
0.17      0.18      716.84      0.44898      0.44898
0.18      0.19      686.951      0.447515      0.447515
0.19      0.2      658.393      0.44507      0.44507
0.2      0.21      630.562      0.440867      0.440867
0.21      0.22      602.831      0.434766      0.434766
0.22      0.23      576.259      0.428071      0.428071
0.23      0.24      550.306      0.419245      0.419245
0.24      0.25      524.772      0.408805      0.408805
0.25      0.26      500.38      0.397591      0.397591
0.26      0.27      475.852      0.383767      0.383767
0.27      0.28      452.14      0.368823      0.368823
0.28      0.29      428.616      0.351626      0.351626
0.29      0.3      405.226      0.332468      0.332468
0.3      0.31      382.389      0.311733      0.311733
0.31      0.32      360.724      0.291513      0.291513
0.32      0.33      340.018      0.271698      0.271698
0.33      0.34      320.245      0.252686      0.252686
0.34      0.35      301.674      0.234374      0.234374
0.35      0.36      283.926      0.216698      0.216698
0.36      0.37      266.937      0.199066      0.199066
0.37      0.38      251.641      0.1837      0.1837
0.38      0.39      237.069      0.168986      0.168986
0.39      0.4      223.466      0.155229      0.155229
0.4      0.41      210.311      0.142123      0.142123
0.41      0.42      198.756      0.131645      0.131645
0.42      0.43      187.842      0.122408      0.122408
0.43      0.44      177.414      0.113546      0.113546
0.44      0.45      168.      0.10665      0.10665
0.45      0.46      159.452      0.101401      0.101401
0.46      0.47      151.547      0.0969271      0.0969271
0.47      0.48      144.368      0.0937882      0.0937882
0.48      0.49      138.221      0.0907815      0.0907815
0.49      0.5      132.667      0.0888834      0.0888834
0.5      0.51      128.131      0.0881226      0.0881226
0.51      0.52      123.651      0.0867697      0.0867697
0.52      0.53      119.659      0.0855635      0.0855635
0.53      0.54      115.671      0.0840127      0.0840127
0.54      0.55      111.884      0.0831026      0.0831026
0.55      0.56      108.199      0.0815674      0.0815674
0.56      0.57      105.108      0.0813726      0.0813726
0.57      0.58      101.764      0.0797452      0.0797452
0.58      0.59      98.7221      0.079112      0.079112
0.59      0.6      95.7326      0.0780998      0.0780998
0.6      0.61      92.9257      0.0770548      0.0770548
0.61      0.62      90.1121      0.0756069      0.0756069
0.62      0.63      87.5723      0.0752186      0.0752186
0.63      0.64      85.0719      0.0737506      0.0737506
0.64      0.65      82.6229      0.0730141      0.0730141
0.65      0.66      80.3509      0.0722542      0.0722542
0.66      0.67      78.2968      0.0711211      0.0711211
0.67      0.68      76.148      0.0709915      0.0709915
0.68      0.69      74.2311      0.070054      0.070054
0.69      0.7      72.2444      0.0692018      0.0692018
0.7      0.71      70.341      0.0678526      0.0678526
0.71      0.72      68.5981      0.0674475      0.0674475
0.72      0.73      67.1096      0.0674114      0.0674114
0.73      0.74      65.2298      0.0663745      0.0663745
0.74      0.75      63.6495      0.0654351      0.0654351
0.75      0.76      62.1496      0.0652293      0.0652293
0.76      0.77      60.6229      0.0645372      0.0645372
0.77      0.78      59.0957      0.0630757      0.0630757
0.78      0.79      57.9134      0.0631349      0.0631349
0.79      0.8      56.4587      0.0622313      0.0622313
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2071.75      0.303448      0.303448
0.01      0.02      2020.01      4.03448      4.03448
0.02      0.03      1933.71      3.30703      3.30703
0.03      0.04      1832.06      2.70223      2.70223
0.04      0.05      1671.85      61.774      61.774
0.05      0.06      1647.13      2.63949      2.63949
0.06      0.07      1551.37      2.8103      2.8103
0.07      0.08      1469.18      2.70645      2.70645
0.08      0.09      1392.36      2.73113      2.73113
0.09      0.1      1323.32      2.67151      2.67151
0.1      0.11      1249.98      2.85444      2.85444
0.11      0.12      1181.54      3.75465      3.75465
0.12      0.13      1125.82      2.81355      2.81355
0.13      0.14      1076.05      2.84822      2.84822
0.14      0.15      1012.3      2.85981      2.85981
0.15      0.16      965.476      2.76508      2.76508
0.16      0.17      918.804      2.74496      2.74496
0.17      0.18      877.819      2.8041      2.8041
0.18      0.19      833.373      2.79171      2.79171
0.19      0.2      796.229      2.84944      2.84944
0.2      0.21      755.676      2.88299      2.88299
0.21      0.22      720.475      2.56562      2.56562
0.22      0.23      685.321      2.64248      2.64248
0.23      0.24      659.85      2.66908      2.66908
0.24      0.25      622.729      2.98361      2.98361
0.25      0.26      591.082      2.34747      2.34747
0.26      0.27      570.106      2.23105      2.23105
0.27      0.28      540.348      4.47671      4.47671
0.28      0.29      517.152      2.7603      2.7603
0.29      0.3      491.439      2.18838      2.18838
0.3      0.31      472.879      2.15828      2.15828
0.31      0.32      447.213      2.03336      2.03336
0.32      0.33      432.149      1.88619      1.88619
0.33      0.34      410.079      1.72286      1.72286
0.34      0.35      395.765      1.70323      1.70323
0.35      0.36      378.581      1.68611      1.68611
0.36      0.37      361.671      1.46135      1.46135
0.37      0.38      349.88      1.45822      1.45822
0.38      0.39      335.983      1.37033      1.37033
0.39      0.4      324.303      1.36813      1.36813
0.4      0.41      310.466      1.34246      1.34246
0.41      0.42      302.681      1.43037      1.43037
0.42      0.43      292.351      1.28087      1.28087
0.43      0.44      283.579      1.13449      1.13449
0.44      0.45      273.187      1.23713      1.23713
0.45      0.46      267.073      1.35523      1.35523
0.46      0.47      256.637      1.17      1.17
0.47      0.48      251.623      0.97232      0.97232
0.48      0.49      245.426      0.975583      0.975583
0.49      0.5      236.906      0.986968      0.986968
0.5      0.51      230.801      0.975021      0.975021
0.51      0.52      222.689      0.920735      0.920735
0.52      0.53      216.522      0.885154      0.885154
0.53      0.54      208.265      1.00686      1.00686
0.54      0.55      203.38      0.882686      0.882686
0.55      0.56      195.043      0.965432      0.965432
0.56      0.57      192.437      0.930341      0.930341
0.57      0.58      184.187      0.889137      0.889137
0.58      0.59      182.516      1.01149      1.01149
0.59      0.6      174.803      0.953824      0.953824
0.6      0.61      170.108      0.964004      0.964004
0.61      0.62      166.153      0.940637      0.940637
0.62      0.63      160.962      0.773618      0.773618
0.63      0.64      157.398      0.85849      0.85849
0.64      0.65      153.3      0.840499      0.840499
0.65      0.66      147.492      0.765859      0.765859
0.66      0.67      145.489      0.731694      0.731694
0.67      0.68      141.124      0.776567      0.776567
0.68      0.69      138.782      0.816232      0.816232
0.69      0.7      133.494      0.777074      0.777074
0.7      0.71      130.457      0.712703      0.712703
0.71      0.72      128.394      0.77335      0.77335
0.72      0.73      123.94      0.745519      0.745519
0.73      0.74      122.12      0.665647      0.665647
0.74      0.75      117.539      0.699309      0.699309
0.75      0.76      117.17      0.684596      0.684596
0.76      0.77      113.614      0.628984      0.628984
0.77      0.78      110.758      0.663377      0.663377
0.78      0.79      107.691      0.764899      0.764899
0.79      0.8      106.522      0.81209      0.81209
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      0.01      2059.82      0.310704      0.310704
0.01      0.02      2012.19      4.01946      4.01946
0.02      0.03      1930.86      3.30269      3.30269
0.03      0.04      1833.23      2.70436      2.70436
0.04      0.05      1675.86      61.9222      61.9222
0.05      0.06      1653.57      2.64979      2.64979
0.06      0.07      1559.48      2.82483      2.82483
0.07      0.08      1478.66      2.72359      2.72359
0.08      0.09      1402.93      2.75139      2.75139
0.09      0.1      1334.81      2.69406      2.69406
0.1      0.11      1262.08      2.88135      2.88135
0.11      0.12      1194.1      3.79393      3.79393
0.12      0.13      1138.74      2.84492      2.84492
0.13      0.14      1089.24      2.88219      2.88219
0.14      0.15      1025.44      2.89608      2.89608
0.15      0.16      978.614      2.80193      2.80193
0.16      0.17      931.813      2.78324      2.78324
0.17      0.18      890.635      2.84479      2.84479
0.18      0.19      845.847      2.83364      2.83364
0.19      0.2      808.362      2.89356      2.89356
0.2      0.21      767.315      2.92876      2.92876
0.21      0.22      731.648      2.60694      2.60694
0.22      0.23      695.962      2.68596      2.68596
0.23      0.24      670.052      2.71366      2.71366
0.24      0.25      632.217      3.03426      3.03426
0.25      0.26      599.887      2.38694      2.38694
0.26      0.27      578.353      2.26836      2.26836
0.27      0.28      547.874      4.55358      4.55358
0.28      0.29      524.      2.80635      2.80635
0.29      0.3      497.52      2.22367      2.22367
0.3      0.31      478.292      2.192      2.192
0.31      0.32      451.872      2.06397      2.06397
0.32      0.33      436.256      1.91336      1.91336
0.33      0.34      413.56      1.74645      1.74645
0.34      0.35      398.756      1.72533      1.72533
0.35      0.36      381.078      1.70668      1.70668
0.36      0.37      363.712      1.47779      1.47779
0.37      0.38      351.556      1.47334      1.47334
0.38      0.39      337.299      1.38315      1.38315
0.39      0.4      325.321      1.37961      1.37961
0.4      0.41      311.206      1.35235      1.35235
0.41      0.42      303.224      1.43951      1.43951
0.42      0.43      292.711      1.28766      1.28766
0.43      0.44      283.801      1.13927      1.13927
0.44      0.45      273.297      1.2412      1.2412
0.45      0.46      267.119      1.35847      1.35847
0.46      0.47      256.638      1.17178      1.17178
0.47      0.48      251.612      0.973106      0.973106
0.48      0.49      245.416      0.975895      0.975895
0.49      0.5      236.904      0.987016      0.987016
0.5      0.51      230.801      0.975021      0.975021
0.51      0.52      222.689      0.920735      0.920735
0.52      0.53      216.522      0.885154      0.885154
0.53      0.54      208.265      1.00686      1.00686
0.54      0.55      203.38      0.882686      0.882686
0.55      0.56      195.043      0.965432      0.965432
0.56      0.57      192.437      0.930341      0.930341
0.57      0.58      184.187      0.889137      0.889137
0.58      0.59      182.516      1.01149      1.01149
0.59      0.6      174.803      0.953824      0.953824
0.6      0.61      170.108      0.964004      0.964004
0.61      0.62      166.153      0.940637      0.940637
0.62      0.63      160.962      0.773618      0.773618
0.63      0.64      157.398      0.85849      0.85849
0.64      0.65      153.3      0.840499      0.840499
0.65      0.66      147.492      0.765859      0.765859
0.66      0.67      145.489      0.731694      0.731694
0.67      0.68      141.124      0.776567      0.776567
0.68      0.69      138.782      0.816232      0.816232
0.69      0.7      133.494      0.777074      0.777074
0.7      0.71      130.457      0.712703      0.712703
0.71      0.72      128.394      0.77335      0.77335
0.72      0.73      123.94      0.745519      0.745519
0.73      0.74      122.12      0.665647      0.665647
0.74      0.75      117.539      0.699309      0.699309
0.75      0.76      117.17      0.684596      0.684596
0.76      0.77      113.614      0.628984      0.628984
0.77      0.78      110.758      0.663377      0.663377
0.78      0.79      107.691      0.764899      0.764899
0.79      0.8      106.522      0.81209      0.81209
# END HISTO1D N2LLpMC


==> Diags_Res/Diag_pptt_qTin_Res.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{in}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{in}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{nNLL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      12.9026      4.0401      4.16779
1      2      14.382      3.98303      4.17904
2      3      13.8217      3.85158      4.10728
3      4      13.2598      3.70508      4.01869
4      5      12.7173      3.55512      3.91794
5      6      12.1938      3.40498      3.80713
6      7      11.7016      3.25732      3.68863
7      8      11.2261      3.11235      3.56363
8      9      10.7655      2.97043      3.43411
9      10      10.3232      2.83273      3.30211
10      11      9.90387      2.69972      3.17152
11      12      9.50306      2.57111      3.1044
12      13      9.11761      2.44709      3.28521
13      14      8.74768      2.32772      3.8357
14      15      8.39232      2.21315      4.71078
15      16      8.07055      2.09349      5.64056
16      17      7.79136      1.95906      5.96716
17      18      7.51748      1.93667      5.67344
18      19      7.22326      2.18451      4.92669
19      20      6.87656      2.73076      3.89064
20      21      6.47532      3.39458      2.86017
21      22      6.04364      3.71568      2.28296
22      23      5.61504      3.63919      2.07031
23      24      5.21535      3.2453      1.99877
24      25      4.86371      2.6157      1.92918
25      26      4.56298      1.90543      1.8229
26      27      4.29492      1.41541      1.71678
27      28      4.05153      1.15578      1.62075
28      29      3.82966      1.03658      1.53297
29      30      3.62269      0.972746      1.45102
30.      31.      3.43807      0.923393      1.37793
31.      32.      3.26259      0.876613      1.30839
32.      33.      3.10237      0.833904      1.24489
33.      34.      2.9544      0.794496      1.18634
34.      35.      2.8174      0.75795      1.13199
35.      36.      2.68958      0.723814      1.0812
36.      37.      2.56554      0.690692      1.03191
37.      38.      2.45393      0.660896      0.987588
38.      39.      2.34936      0.632912      0.9459
39.      40.      2.25114      0.606714      0.906945
40.      41.      2.16016      0.582411      0.87077
41.      42.      2.07537      0.559793      0.837135
42.      43.      1.994      0.538005      0.804676
43.      44.      1.91646      0.517277      0.77382
44.      45.      1.84253      0.497493      0.744343
45.      46.      1.77551      0.479536      0.717585
46.      47.      1.71151      0.462422      0.692101
47.      48.      1.64987      0.445936      0.667547
48.      49.      1.58942      0.429714      0.64336
49.      50.      1.53702      0.415714      0.622514
50.      51.      1.48467      0.401694      0.601624
51.      52.      1.43332      0.387919      0.581081
52.      53.      1.3876      0.375674      0.562833
53.      54.      1.34132      0.363265      0.54433
54.      55.      1.29741      0.351501      0.526797
55.      56.      1.25796      0.34093      0.511042
56.      57.      1.21676      0.329819      0.494427
57.      58.      1.18277      0.320737      0.480909
58.      59.      1.14591      0.310832      0.466122
59.      60.      1.11295      0.302003      0.452968
60.      61.      1.07967      0.293068      0.439637
61.      62.      1.04704      0.28429      0.426525
62.      63.      1.01677      0.276154      0.414378
63.      64.      0.989233      0.268754      0.403335
64.      65.      0.962365      0.261562      0.392623
65.      66.      0.934778      0.254089      0.381419
66.      67.      0.908778      0.247141      0.371078
67.      68.      0.884578      0.240631      0.361352
68.      69.      0.861164      0.234323      0.351926
69.      70.      0.839168      0.228381      0.343036
70.      71.      0.816081      0.222186      0.33379
71.      72.      0.795222      0.216537      0.325329
72.      73.      0.775145      0.211143      0.317277
73.      74.      0.757245      0.20638      0.310202
74.      75.      0.73653      0.200751      0.301753
75.      76.      0.719182      0.196065      0.29474
76.      77.      0.702571      0.191581      0.288033
77.      78.      0.685794      0.187086      0.281336
78.      79.      0.669629      0.182747      0.27486
79.      80.      0.650657      0.177608      0.267158
80.      81.      0.63756      0.174088      0.261905
81.      82.      0.623094      0.170206      0.256114
82.      83.      0.608513      0.166258      0.250198
83.      84.      0.594505      0.162482      0.244557
84.      85.      0.581527      0.158975      0.239302
85.      86.      0.568659      0.155484      0.234066
86.      87.      0.5548      0.151736      0.228457
87.      88.      0.544194      0.14888      0.224189
88.      89.      0.530978      0.145298      0.218819
89.      90.      0.519876      0.142295      0.214322
90.      91.      0.509362      0.139469      0.210104
91.      92.      0.497869      0.136347      0.205421
92.      93.      0.487708      0.133619      0.201347
93.      94.      0.477411      0.130825      0.197159
94.      95.      0.468252      0.128342      0.193433
95.      96.      0.459579      0.125981      0.189891
96.      97.      0.449676      0.123313      0.185901
97.      98.      0.441172      0.121032      0.182501
98.      99.      0.431496      0.118402      0.178552
99.      100.      0.423586      0.116252      0.175323
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      15.831      1.82326      0.681044
1      2      17.7726      1.79604      0.67956
2      3      17.2015      1.73908      0.672425
3      4      16.5084      1.67629      0.650922
4      5      15.9041      1.61806      0.635454
5      6      15.036      1.54626      0.585021
6      7      14.5712      1.48909      0.570786
7      8      13.9353      1.42354      0.539547
8      9      13.3311      1.35679      0.506856
9      10      12.8354      1.29422      0.485195
10      11      12.2192      1.22639      0.448553
11      12      11.7629      1.16477      0.426411
12      13      11.2662      1.10289      0.403835
13      14      10.7969      1.04226      0.381378
14      15      10.3131      0.982205      0.35556
15      16      9.93038      0.924195      0.338353
16      17      9.64135      0.851884      0.32264
17      18      9.43728      0.779317      0.326591
18      19      9.19647      0.72354      0.345078
19      20      9.08201      0.756047      0.468497
20      21      8.88003      0.851899      0.60889
21      22      8.59082      0.953284      0.727497
22      23      8.31044      1.04939      0.854931
23      24      7.91122      1.07686      0.897103
24      25      7.56077      1.08512      0.936772
25      26      7.17364      1.04954      0.925647
26      27      6.8      1.00361      0.896425
27      28      6.54638      0.990353      0.916563
28      29      6.2019      0.941372      0.874837
29      30      5.91254      0.906187      0.852926
30.      31.      5.64549      0.873038      0.831423
31.      32.      5.38075      0.835113      0.798757
32.      33.      5.18675      0.81752      0.797851
33.      34.      4.97165      0.7903      0.779413
34.      35.      4.78565      0.769057      0.768368
35.      36.      4.53266      0.723295      0.715888
36.      37.      4.38188      0.708534      0.712872
37.      38.      4.21987      0.688091      0.698926
38.      39.      4.03453      0.656099      0.663748
39.      40.      3.93576      0.653144      0.677089
40.      41.      3.73727      0.613285      0.626907
41.      42.      3.63713      0.60632      0.631442
42.      43.      3.47896      0.577895      0.598867
43.      44.      3.38955      0.570226      0.599496
44.      45.      3.27633      0.553782      0.585218
45.      46.      3.11747      0.520763      0.542518
46.      47.      3.04124      0.514213      0.542897
47.      48.      2.94234      0.501096      0.533627
48.      49.      2.83179      0.480329      0.508722
49.      50.      2.75963      0.472353      0.505151
50.      51.      2.66962      0.458097      0.491305
51.      52.      2.58967      0.445308      0.478165
52.      53.      2.50856      0.432634      0.466385
53.      54.      2.41301      0.41396      0.443253
54.      55.      2.36083      0.40916      0.442766
55.      56.      2.29143      0.398941      0.434103
56.      57.      2.2303      0.389782      0.425412
57.      58.      2.16218      0.377156      0.410672
58.      59.      2.09434      0.365103      0.397194
59.      60.      2.04929      0.360232      0.395392
60.      61.      1.99149      0.350914      0.385848
61.      62.      1.93857      0.342642      0.378008
62.      63.      1.87794      0.331288      0.36448
63.      64.      1.81421      0.318158      0.347734
64.      65.      1.78425      0.316999      0.351395
65.      66.      1.73909      0.309457      0.343382
66.      67.      1.69452      0.301234      0.333778
67.      68.      1.64385      0.291996      0.3231
68.      69.      1.60322      0.285075      0.315773
69.      70.      1.56497      0.279448      0.310879
70.      71.      1.52856      0.27337      0.304362
71.      72.      1.48689      0.266028      0.296477
72.      73.      1.44604      0.258259      0.286896
73.      74.      1.42786      0.257813      0.289854
74.      75.      1.3816      0.247646      0.276137
75.      76.      1.34825      0.241651      0.26932
76.      77.      1.32812      0.240155      0.270009
77.      78.      1.28516      0.231305      0.258902
78.      79.      1.25849      0.227289      0.255212
79.      80.      1.22784      0.221999      0.249486
80.      81.      1.21318      0.221204      0.250663
81.      82.      1.15917      0.207031      0.22933
82.      83.      1.15497      0.210458      0.23826
83.      84.      1.13232      0.206653      0.23419
84.      85.      1.09135      0.196748      0.220104
85.      86.      1.0818      0.197626      0.224193
86.      87.      1.04307      0.18831      0.210761
87.      88.      1.02982      0.188003      0.212993
88.      89.      1.01286      0.185321      0.210215
89.      90.      0.995996      0.182638      0.207623
90.      91.      0.960116      0.174398      0.196396
91.      92.      0.955835      0.175762      0.200292
92.      93.      0.9238      0.168322      0.189997
93.      94.      0.907104      0.165686      0.187379
94.      95.      0.889212      0.162392      0.183434
95.      96.      0.873986      0.160774      0.183178
96.      97.      0.856534      0.156813      0.177608
97.      98.      0.843245      0.155086      0.176377
98.      99.      0.819891      0.149947      0.169593
99.      100.      0.824146      0.15376      0.177326
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= nNLL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      15.4751      0.992696      0.213901
1      2      17.4403      0.999148      0.219164
2      3      16.9072      0.969273      0.216737
3      4      16.2556      0.91846      0.184102
4      5      15.6895      0.863315      0.193439
5      6      14.8542      0.775309      0.0736434
6      7      14.4171      0.714257      0.14498
7      8      13.805      0.639592      0.132009
8      9      13.2213      0.567539      0.112309
9      10      12.7439      0.510904      0.135834
10      11      12.1442      0.446017      0.0960567
11      12      11.7031      0.403309      0.110546
12      13      11.2204      0.36406      0.113935
13      14      10.764      0.330268      0.109512
14      15      10.2921      0.296548      0.0848405
15      16      9.92032      0.282368      0.0950143
16      17      9.64084      0.296621      0.129308
17      18      9.44416      0.360022      0.200839
18      19      9.20795      0.45453      0.272311
19      20      9.09488      0.629584      0.440455
20      21      8.89116      0.807709      0.599817
21      22      8.59882      0.9406      0.724953
22      23      8.31513      1.0467      0.854408
23      24      7.91314      1.07654      0.897041
24      25      7.56107      1.08511      0.936771
25      26      7.17364      1.04954      0.925647
26      27      6.8      1.00361      0.896425
27      28      6.54638      0.990353      0.916563
28      29      6.2019      0.941372      0.874837
29      30      5.91254      0.906187      0.852926
30.      31.      5.64549      0.873038      0.831423
31.      32.      5.38075      0.835113      0.798757
32.      33.      5.18675      0.81752      0.797851
33.      34.      4.97165      0.7903      0.779413
34.      35.      4.78565      0.769057      0.768368
35.      36.      4.53266      0.723295      0.715888
36.      37.      4.38188      0.708534      0.712872
37.      38.      4.21987      0.688091      0.698926
38.      39.      4.03453      0.656099      0.663748
39.      40.      3.93576      0.653144      0.677089
40.      41.      3.73727      0.613285      0.626907
41.      42.      3.63713      0.60632      0.631442
42.      43.      3.47896      0.577895      0.598867
43.      44.      3.38955      0.570226      0.599496
44.      45.      3.27633      0.553782      0.585218
45.      46.      3.11747      0.520763      0.542518
46.      47.      3.04124      0.514213      0.542897
47.      48.      2.94234      0.501096      0.533627
48.      49.      2.83179      0.480329      0.508722
49.      50.      2.75963      0.472353      0.505151
50.      51.      2.66962      0.458097      0.491305
51.      52.      2.58967      0.445308      0.478165
52.      53.      2.50856      0.432634      0.466385
53.      54.      2.41301      0.41396      0.443253
54.      55.      2.36083      0.40916      0.442766
55.      56.      2.29143      0.398941      0.434103
56.      57.      2.2303      0.389782      0.425412
57.      58.      2.16218      0.377156      0.410672
58.      59.      2.09434      0.365103      0.397194
59.      60.      2.04929      0.360232      0.395392
60.      61.      1.99149      0.350914      0.385848
61.      62.      1.93857      0.342642      0.378008
62.      63.      1.87794      0.331288      0.36448
63.      64.      1.81421      0.318158      0.347734
64.      65.      1.78425      0.316999      0.351395
65.      66.      1.73909      0.309457      0.343382
66.      67.      1.69452      0.301234      0.333778
67.      68.      1.64385      0.291996      0.3231
68.      69.      1.60322      0.285075      0.315773
69.      70.      1.56497      0.279448      0.310879
70.      71.      1.52856      0.27337      0.304362
71.      72.      1.48689      0.266028      0.296477
72.      73.      1.44604      0.258259      0.286896
73.      74.      1.42786      0.257813      0.289854
74.      75.      1.3816      0.247646      0.276137
75.      76.      1.34825      0.241651      0.26932
76.      77.      1.32812      0.240155      0.270009
77.      78.      1.28516      0.231305      0.258902
78.      79.      1.25849      0.227289      0.255212
79.      80.      1.22784      0.221999      0.249486
80.      81.      1.21318      0.221204      0.250663
81.      82.      1.15917      0.207031      0.22933
82.      83.      1.15497      0.210458      0.23826
83.      84.      1.13232      0.206653      0.23419
84.      85.      1.09135      0.196748      0.220104
85.      86.      1.0818      0.197626      0.224193
86.      87.      1.04307      0.18831      0.210761
87.      88.      1.02982      0.188003      0.212993
88.      89.      1.01286      0.185321      0.210215
89.      90.      0.995996      0.182638      0.207623
90.      91.      0.960116      0.174398      0.196396
91.      92.      0.955835      0.175762      0.200292
92.      93.      0.9238      0.168322      0.189997
93.      94.      0.907104      0.165686      0.187379
94.      95.      0.889212      0.162392      0.183434
95.      96.      0.873986      0.160774      0.183178
96.      97.      0.856534      0.156813      0.177608
97.      98.      0.843245      0.155086      0.176377
98.      99.      0.819891      0.149947      0.169593
99.      100.      0.824146      0.15376      0.177326
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      12.9026      0.119497      0.119497
1      2      14.382      0.126997      0.126997
2      3      13.8217      0.120705      0.120705
3      4      13.2598      0.119002      0.119002
4      5      12.7173      0.118079      0.118079
5      6      12.1938      0.117452      0.117452
6      7      11.7016      0.11697      0.11697
7      8      11.2261      0.116568      0.116568
8      9      10.7655      0.116198      0.116198
9      10      10.3232      0.115825      0.115825
10      11      9.90387      0.11544      0.11544
11      12      9.50306      0.11505      0.11505
12      13      9.11761      0.114673      0.114673
13      14      8.74768      0.114334      0.114334
14      15      8.39232      0.114042      0.114042
15      16      8.07055      0.113359      0.113359
16      17      7.79136      0.110736      0.110736
17      18      7.51748      0.105706      0.105706
18      19      7.22326      0.0979338      0.0979338
19      20      6.87656      0.0867273      0.0867273
20      21      6.47532      0.0717213      0.0717213
21      22      6.04364      0.0558802      0.0558802
22      23      5.61504      0.0401744      0.0401744
23      24      5.21535      0.0247604      0.0247604
24      25      4.86371      0.0104867      0.0104867
25      26      4.56298      0.00156357      0.00156357
26      27      4.29492      0.00152123      0.00152123
27      28      4.05153      0.00148311      0.00148311
28      29      3.82966      0.00145167      0.00145167
29      30      3.62269      0.0014125      0.0014125
30.      31.      3.43807      0.00138796      0.00138796
31.      32.      3.26259      0.00135701      0.00135701
32.      33.      3.10237      0.00132569      0.00132569
33.      34.      2.9544      0.00130006      0.00130006
34.      35.      2.8174      0.00127973      0.00127973
35.      36.      2.68958      0.00125205      0.00125205
36.      37.      2.56554      0.00122408      0.00122408
37.      38.      2.45393      0.00120731      0.00120731
38.      39.      2.34936      0.00117714      0.00117714
39.      40.      2.25114      0.0011624      0.0011624
40.      41.      2.16016      0.00114287      0.00114287
41.      42.      2.07537      0.00112626      0.00112626
42.      43.      1.994      0.00110669      0.00110669
43.      44.      1.91646      0.00108852      0.00108852
44.      45.      1.84253      0.00106923      0.00106923
45.      46.      1.77551      0.00105201      0.00105201
46.      47.      1.71151      0.00103507      0.00103507
47.      48.      1.64987      0.00102185      0.00102185
48.      49.      1.58942      0.00100434      0.00100434
49.      50.      1.53702      0.000996488      0.000996488
50.      51.      1.48467      0.00098026      0.00098026
51.      52.      1.43332      0.000962538      0.000962538
52.      53.      1.3876      0.000954576      0.000954576
53.      54.      1.34132      0.000938664      0.000938664
54.      55.      1.29741      0.000923393      0.000923393
55.      56.      1.25796      0.000915157      0.000915157
56.      57.      1.21676      0.000900629      0.000900629
57.      58.      1.18277      0.000889294      0.000889294
58.      59.      1.14591      0.000879476      0.000879476
59.      60.      1.11295      0.000873337      0.000873337
60.      61.      1.07967      0.000858399      0.000858399
61.      62.      1.04704      0.000848639      0.000848639
62.      63.      1.01677      0.000834621      0.000834621
63.      64.      0.989233      0.000831548      0.000831548
64.      65.      0.962365      0.00082458      0.00082458
65.      66.      0.934778      0.000808713      0.000808713
66.      67.      0.908778      0.00080406      0.00080406
67.      68.      0.884578      0.000791893      0.000791893
68.      69.      0.861164      0.000781928      0.000781928
69.      70.      0.839168      0.000776006      0.000776006
70.      71.      0.816081      0.000761625      0.000761625
71.      72.      0.795222      0.000751865      0.000751865
72.      73.      0.775145      0.000746677      0.000746677
73.      74.      0.757245      0.000747901      0.000747901
74.      75.      0.73653      0.000731669      0.000731669
75.      76.      0.719182      0.000723759      0.000723759
76.      77.      0.702571      0.00071902      0.00071902
77.      78.      0.685794      0.000713972      0.000713972
78.      79.      0.669629      0.000708349      0.000708349
79.      80.      0.650657      0.000690519      0.000690519
80.      81.      0.63756      0.000693541      0.000693541
81.      82.      0.623094      0.000687274      0.000687274
82.      83.      0.608513      0.000681277      0.000681277
83.      84.      0.594505      0.000672128      0.000672128
84.      85.      0.581527      0.000666079      0.000666079
85.      86.      0.568659      0.000660006      0.000660006
86.      87.      0.5548      0.000651529      0.000651529
87.      88.      0.544194      0.000646218      0.000646218
88.      89.      0.530978      0.000638078      0.000638078
89.      90.      0.519876      0.000634665      0.000634665
90.      91.      0.509362      0.000630636      0.000630636
91.      92.      0.497869      0.000619754      0.000619754
92.      93.      0.487708      0.000620033      0.000620033
93.      94.      0.477411      0.000609153      0.000609153
94.      95.      0.468252      0.000608039      0.000608039
95.      96.      0.459579      0.000605176      0.000605176
96.      97.      0.449676      0.000597741      0.000597741
97.      98.      0.441172      0.000596347      0.000596347
98.      99.      0.431496      0.00059006      0.00059006
99.      100.      0.423586      0.000581333      0.000581333
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      15.831      0.133165      0.133165
1      2      17.7726      0.373384      0.373384
2      3      17.2015      0.217654      0.217654
3      4      16.5084      0.160568      0.160568
4      5      15.9041      0.148361      0.148361
5      6      15.036      0.145629      0.145629
6      7      14.5712      0.141281      0.141281
7      8      13.9353      0.137136      0.137136
8      9      13.3311      0.13497      0.13497
9      10      12.8354      0.133658      0.133658
10      11      12.2192      0.132543      0.132543
11      12      11.7629      0.131691      0.131691
12      13      11.2662      0.130797      0.130797
13      14      10.7969      0.129577      0.129577
14      15      10.3131      0.129207      0.129207
15      16      9.93038      0.128347      0.128347
16      17      9.64135      0.12516      0.12516
17      18      9.43728      0.119561      0.119561
18      19      9.19647      0.111127      0.111127
19      20      9.08201      0.0985072      0.0985072
20      21      8.88003      0.082171      0.082171
21      22      8.59082      0.0655851      0.0655851
22      23      8.31044      0.0490236      0.0490236
23      24      7.91122      0.0327601      0.0327601
24      25      7.56077      0.0209039      0.0209039
25      26      7.17364      0.0176587      0.0176587
26      27      6.8      0.0168666      0.0168666
27      28      6.54638      0.0164519      0.0164519
28      29      6.2019      0.0165996      0.0165996
29      30      5.91254      0.015412      0.015412
30.      31.      5.64549      0.0152657      0.0152657
31.      32.      5.38075      0.0161367      0.0161367
32.      33.      5.18675      0.0156637      0.0156637
33.      34.      4.97165      0.0140216      0.0140216
34.      35.      4.78565      0.0131683      0.0131683
35.      36.      4.53266      0.0156242      0.0156242
36.      37.      4.38188      0.0157392      0.0157392
37.      38.      4.21987      0.0130515      0.0130515
38.      39.      4.03453      0.0130495      0.0130495
39.      40.      3.93576      0.0134252      0.0134252
40.      41.      3.73727      0.012687      0.012687
41.      42.      3.63713      0.0117978      0.0117978
42.      43.      3.47896      0.0116478      0.0116478
43.      44.      3.38955      0.0119652      0.0119652
44.      45.      3.27633      0.0231612      0.0231612
45.      46.      3.11747      0.0230678      0.0230678
46.      47.      3.04124      0.0115336      0.0115336
47.      48.      2.94234      0.011622      0.011622
48.      49.      2.83179      0.0119193      0.0119193
49.      50.      2.75963      0.0119349      0.0119349
50.      51.      2.66962      0.0104103      0.0104103
51.      52.      2.58967      0.00928446      0.00928446
52.      53.      2.50856      0.0101221      0.0101221
53.      54.      2.41301      0.0106182      0.0106182
54.      55.      2.36083      0.00985235      0.00985235
55.      56.      2.29143      0.00997749      0.00997749
56.      57.      2.2303      0.0106973      0.0106973
57.      58.      2.16218      0.00945365      0.00945365
58.      59.      2.09434      0.00858158      0.00858158
59.      60.      2.04929      0.00891427      0.00891427
60.      61.      1.99149      0.00897423      0.00897423
61.      62.      1.93857      0.00866436      0.00866436
62.      63.      1.87794      0.0090521      0.0090521
63.      64.      1.81421      0.00881185      0.00881185
64.      65.      1.78425      0.00889418      0.00889418
65.      66.      1.73909      0.00904692      0.00904692
66.      67.      1.69452      0.00804823      0.00804823
67.      68.      1.64385      0.00778971      0.00778971
68.      69.      1.60322      0.00747006      0.00747006
69.      70.      1.56497      0.00768006      0.00768006
70.      71.      1.52856      0.0076837      0.0076837
71.      72.      1.48689      0.00769341      0.00769341
72.      73.      1.44604      0.00759457      0.00759457
73.      74.      1.42786      0.00758036      0.00758036
74.      75.      1.3816      0.00777893      0.00777893
75.      76.      1.34825      0.00729284      0.00729284
76.      77.      1.32812      0.0070293      0.0070293
77.      78.      1.28516      0.00699434      0.00699434
78.      79.      1.25849      0.00701715      0.00701715
79.      80.      1.22784      0.006875      0.006875
80.      81.      1.21318      0.00715334      0.00715334
81.      82.      1.15917      0.00781214      0.00781214
82.      83.      1.15497      0.00757626      0.00757626
83.      84.      1.13232      0.00749578      0.00749578
84.      85.      1.09135      0.0072756      0.0072756
85.      86.      1.0818      0.00653025      0.00653025
86.      87.      1.04307      0.00745482      0.00745482
87.      88.      1.02982      0.00706016      0.00706016
88.      89.      1.01286      0.00658876      0.00658876
89.      90.      0.995996      0.00851282      0.00851282
90.      91.      0.960116      0.00802498      0.00802498
91.      92.      0.955835      0.00587958      0.00587958
92.      93.      0.9238      0.00645953      0.00645953
93.      94.      0.907104      0.00619049      0.00619049
94.      95.      0.889212      0.00663236      0.00663236
95.      96.      0.873986      0.00710865      0.00710865
96.      97.      0.856534      0.00884714      0.00884714
97.      98.      0.843245      0.00912712      0.00912712
98.      99.      0.819891      0.00681668      0.00681668
99.      100.      0.824146      0.0165811      0.0165811
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= nNLL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      15.4751      0.132324      0.132324
1      2      17.4403      0.373095      0.373095
2      3      16.9072      0.217179      0.217179
3      4      16.2556      0.159941      0.159941
4      5      15.6895      0.147692      0.147692
5      6      14.8542      0.144951      0.144951
6      7      14.4171      0.140582      0.140582
7      8      13.805      0.136415      0.136415
8      9      13.2213      0.134236      0.134236
9      10      12.7439      0.132915      0.132915
10      11      12.1442      0.131795      0.131795
11      12      11.7031      0.130937      0.130937
12      13      11.2204      0.130037      0.130037
13      14      10.764      0.128806      0.128806
14      15      10.2921      0.128428      0.128428
15      16      9.92032      0.127563      0.127563
16      17      9.64084      0.124385      0.124385
17      18      9.44416      0.118815      0.118815
18      19      9.20795      0.110432      0.110432
19      20      9.09488      0.0978889      0.0978889
20      21      8.89116      0.0816622      0.0816622
21      22      8.59882      0.0651953      0.0651953
22      23      8.31513      0.0487516      0.0487516
23      24      7.91314      0.0326052      0.0326052
24      25      7.56107      0.0208632      0.0208632
25      26      7.17364      0.0176587      0.0176587
26      27      6.8      0.0168666      0.0168666
27      28      6.54638      0.0164519      0.0164519
28      29      6.2019      0.0165996      0.0165996
29      30      5.91254      0.015412      0.015412
30.      31.      5.64549      0.0152657      0.0152657
31.      32.      5.38075      0.0161367      0.0161367
32.      33.      5.18675      0.0156637      0.0156637
33.      34.      4.97165      0.0140216      0.0140216
34.      35.      4.78565      0.0131683      0.0131683
35.      36.      4.53266      0.0156242      0.0156242
36.      37.      4.38188      0.0157392      0.0157392
37.      38.      4.21987      0.0130515      0.0130515
38.      39.      4.03453      0.0130495      0.0130495
39.      40.      3.93576      0.0134252      0.0134252
40.      41.      3.73727      0.012687      0.012687
41.      42.      3.63713      0.0117978      0.0117978
42.      43.      3.47896      0.0116478      0.0116478
43.      44.      3.38955      0.0119652      0.0119652
44.      45.      3.27633      0.0231612      0.0231612
45.      46.      3.11747      0.0230678      0.0230678
46.      47.      3.04124      0.0115336      0.0115336
47.      48.      2.94234      0.011622      0.011622
48.      49.      2.83179      0.0119193      0.0119193
49.      50.      2.75963      0.0119349      0.0119349
50.      51.      2.66962      0.0104103      0.0104103
51.      52.      2.58967      0.00928446      0.00928446
52.      53.      2.50856      0.0101221      0.0101221
53.      54.      2.41301      0.0106182      0.0106182
54.      55.      2.36083      0.00985235      0.00985235
55.      56.      2.29143      0.00997749      0.00997749
56.      57.      2.2303      0.0106973      0.0106973
57.      58.      2.16218      0.00945365      0.00945365
58.      59.      2.09434      0.00858158      0.00858158
59.      60.      2.04929      0.00891427      0.00891427
60.      61.      1.99149      0.00897423      0.00897423
61.      62.      1.93857      0.00866436      0.00866436
62.      63.      1.87794      0.0090521      0.0090521
63.      64.      1.81421      0.00881185      0.00881185
64.      65.      1.78425      0.00889418      0.00889418
65.      66.      1.73909      0.00904692      0.00904692
66.      67.      1.69452      0.00804823      0.00804823
67.      68.      1.64385      0.00778971      0.00778971
68.      69.      1.60322      0.00747006      0.00747006
69.      70.      1.56497      0.00768006      0.00768006
70.      71.      1.52856      0.0076837      0.0076837
71.      72.      1.48689      0.00769341      0.00769341
72.      73.      1.44604      0.00759457      0.00759457
73.      74.      1.42786      0.00758036      0.00758036
74.      75.      1.3816      0.00777893      0.00777893
75.      76.      1.34825      0.00729284      0.00729284
76.      77.      1.32812      0.0070293      0.0070293
77.      78.      1.28516      0.00699434      0.00699434
78.      79.      1.25849      0.00701715      0.00701715
79.      80.      1.22784      0.006875      0.006875
80.      81.      1.21318      0.00715334      0.00715334
81.      82.      1.15917      0.00781214      0.00781214
82.      83.      1.15497      0.00757626      0.00757626
83.      84.      1.13232      0.00749578      0.00749578
84.      85.      1.09135      0.0072756      0.0072756
85.      86.      1.0818      0.00653025      0.00653025
86.      87.      1.04307      0.00745482      0.00745482
87.      88.      1.02982      0.00706016      0.00706016
88.      89.      1.01286      0.00658876      0.00658876
89.      90.      0.995996      0.00851282      0.00851282
90.      91.      0.960116      0.00802498      0.00802498
91.      92.      0.955835      0.00587958      0.00587958
92.      93.      0.9238      0.00645953      0.00645953
93.      94.      0.907104      0.00619049      0.00619049
94.      95.      0.889212      0.00663236      0.00663236
95.      96.      0.873986      0.00710865      0.00710865
96.      97.      0.856534      0.00884714      0.00884714
97.      98.      0.843245      0.00912712      0.00912712
98.      99.      0.819891      0.00681668      0.00681668
99.      100.      0.824146      0.0165811      0.0165811
# END HISTO1D N2LLpMC


==> Diags_Res/Diag_pptt_qTin_Res_Add.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{in}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{in}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{nNLL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      12.9026      4.0401      4.16626
1      2      14.382      3.98303      4.17777
2      3      13.8217      3.85158      4.10633
3      4      13.2598      3.70508      4.01802
4      5      12.7173      3.55512      3.91748
5      6      12.1938      3.40498      3.80681
6      7      11.7016      3.25732      3.68841
7      8      11.2261      3.11235      3.56347
8      9      10.7655      2.97043      3.434
9      10      10.3232      2.83273      3.30203
10      11      9.90387      2.69972      3.17014
11      12      9.50306      2.57111      3.0488
12      13      9.11761      2.44709      2.95568
13      14      8.74768      2.32772      2.88681
14      15      8.39232      2.21315      2.81938
15      16      8.07055      2.09277      2.70642
16      17      7.79136      1.92657      2.47439
17      18      7.51748      1.72391      2.18969
18      19      7.22326      1.51715      1.94629
19      20      6.87656      1.35461      1.81975
20      21      6.47532      1.2995      1.84932
21      22      6.04364      1.31948      1.95303
22      23      5.61504      1.34173      2.03484
23      24      5.21535      1.33623      2.05158
24      25      4.86371      1.29442      1.98782
25      26      4.56298      1.2229      1.85972
26      27      4.29492      1.15149      1.73359
27      28      4.05153      1.0868      1.62602
28      29      3.82966      1.02772      1.53379
29      30      3.62269      0.972576      1.45104
30.      31.      3.43807      0.923393      1.37793
31.      32.      3.26259      0.876613      1.30839
32.      33.      3.10237      0.833904      1.24489
33.      34.      2.9544      0.794496      1.18634
34.      35.      2.8174      0.75795      1.13199
35.      36.      2.68958      0.723814      1.0812
36.      37.      2.56554      0.690692      1.03191
37.      38.      2.45393      0.660896      0.987588
38.      39.      2.34936      0.632912      0.9459
39.      40.      2.25114      0.606714      0.906945
40.      41.      2.16016      0.582411      0.87077
41.      42.      2.07537      0.559793      0.837135
42.      43.      1.994      0.538005      0.804676
43.      44.      1.91646      0.517277      0.77382
44.      45.      1.84253      0.497493      0.744343
45.      46.      1.77551      0.479536      0.717585
46.      47.      1.71151      0.462422      0.692101
47.      48.      1.64987      0.445936      0.667547
48.      49.      1.58942      0.429714      0.64336
49.      50.      1.53702      0.415714      0.622514
50.      51.      1.48467      0.401694      0.601624
51.      52.      1.43332      0.387919      0.581081
52.      53.      1.3876      0.375674      0.562833
53.      54.      1.34132      0.363265      0.54433
54.      55.      1.29741      0.351501      0.526797
55.      56.      1.25796      0.34093      0.511042
56.      57.      1.21676      0.329819      0.494427
57.      58.      1.18277      0.320737      0.480909
58.      59.      1.14591      0.310832      0.466122
59.      60.      1.11295      0.302003      0.452968
60.      61.      1.07967      0.293068      0.439637
61.      62.      1.04704      0.28429      0.426525
62.      63.      1.01677      0.276154      0.414378
63.      64.      0.989233      0.268754      0.403335
64.      65.      0.962365      0.261562      0.392623
65.      66.      0.934778      0.254089      0.381419
66.      67.      0.908778      0.247141      0.371078
67.      68.      0.884578      0.240631      0.361352
68.      69.      0.861164      0.234323      0.351926
69.      70.      0.839168      0.228381      0.343036
70.      71.      0.816081      0.222186      0.33379
71.      72.      0.795222      0.216537      0.325329
72.      73.      0.775145      0.211143      0.317277
73.      74.      0.757245      0.20638      0.310202
74.      75.      0.73653      0.200751      0.301753
75.      76.      0.719182      0.196065      0.29474
76.      77.      0.702571      0.191581      0.288033
77.      78.      0.685794      0.187086      0.281336
78.      79.      0.669629      0.182747      0.27486
79.      80.      0.650657      0.177608      0.267158
80.      81.      0.63756      0.174088      0.261905
81.      82.      0.623094      0.170206      0.256114
82.      83.      0.608513      0.166258      0.250198
83.      84.      0.594505      0.162482      0.244557
84.      85.      0.581527      0.158975      0.239302
85.      86.      0.568659      0.155484      0.234066
86.      87.      0.5548      0.151736      0.228457
87.      88.      0.544194      0.14888      0.224189
88.      89.      0.530978      0.145298      0.218819
89.      90.      0.519876      0.142295      0.214322
90.      91.      0.509362      0.139469      0.210104
91.      92.      0.497869      0.136347      0.205421
92.      93.      0.487708      0.133619      0.201347
93.      94.      0.477411      0.130825      0.197159
94.      95.      0.468252      0.128342      0.193433
95.      96.      0.459579      0.125981      0.189891
96.      97.      0.449676      0.123313      0.185901
97.      98.      0.441172      0.121032      0.182501
98.      99.      0.431496      0.118402      0.178552
99.      100.      0.423586      0.116252      0.175323
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      15.831      1.68761      0.681034
1      2      17.7726      1.67062      0.679535
2      3      17.2015      1.62738      0.672357
3      4      16.5084      1.57724      0.650763
4      5      15.9041      1.52895      0.63515
5      6      15.036      1.46368      0.584492
6      7      14.5712      1.41218      0.570028
7      8      13.9353      1.35084      0.538541
8      9      13.3311      1.28766      0.505616
9      10      12.8354      1.22848      0.48377
10      11      12.2192      1.16346      0.448783
11      12      11.7629      1.10482      0.494551
12      13      11.2662      1.04582      0.719438
13      14      10.7969      0.98807      1.07125
14      15      10.3131      0.930765      1.46336
15      16      9.93038      0.876224      1.79138
16      17      9.64135      0.817546      1.84526
17      18      9.43728      0.793857      1.67444
18      19      9.19647      0.836241      1.37104
19      20      9.08201      0.983761      1.04886
20      21      8.88003      1.15816      0.822242
21      22      8.59082      1.2464      0.780756
22      23      8.31044      1.26949      0.863677
23      24      7.91122      1.21624      0.897907
24      25      7.56077      1.1529      0.936784
25      26      7.17364      1.07271      0.925647
26      27      6.8      1.0095      0.896425
27      28      6.54638      0.991354      0.916563
28      29      6.2019      0.94146      0.874837
29      30      5.91254      0.906188      0.852926
30.      31.      5.64549      0.873038      0.831423
31.      32.      5.38075      0.835113      0.798757
32.      33.      5.18675      0.81752      0.797851
33.      34.      4.97165      0.7903      0.779413
34.      35.      4.78565      0.769057      0.768368
35.      36.      4.53266      0.723295      0.715888
36.      37.      4.38188      0.708534      0.712872
37.      38.      4.21987      0.688091      0.698926
38.      39.      4.03453      0.656099      0.663748
39.      40.      3.93576      0.653144      0.677089
40.      41.      3.73727      0.613285      0.626907
41.      42.      3.63713      0.60632      0.631442
42.      43.      3.47896      0.577895      0.598867
43.      44.      3.38955      0.570226      0.599496
44.      45.      3.27633      0.553782      0.585218
45.      46.      3.11747      0.520763      0.542518
46.      47.      3.04124      0.514213      0.542897
47.      48.      2.94234      0.501096      0.533627
48.      49.      2.83179      0.480329      0.508722
49.      50.      2.75963      0.472353      0.505151
50.      51.      2.66962      0.458097      0.491305
51.      52.      2.58967      0.445308      0.478165
52.      53.      2.50856      0.432634      0.466385
53.      54.      2.41301      0.41396      0.443253
54.      55.      2.36083      0.40916      0.442766
55.      56.      2.29143      0.398941      0.434103
56.      57.      2.2303      0.389782      0.425412
57.      58.      2.16218      0.377156      0.410672
58.      59.      2.09434      0.365103      0.397194
59.      60.      2.04929      0.360232      0.395392
60.      61.      1.99149      0.350914      0.385848
61.      62.      1.93857      0.342642      0.378008
62.      63.      1.87794      0.331288      0.36448
63.      64.      1.81421      0.318158      0.347734
64.      65.      1.78425      0.316999      0.351395
65.      66.      1.73909      0.309457      0.343382
66.      67.      1.69452      0.301234      0.333778
67.      68.      1.64385      0.291996      0.3231
68.      69.      1.60322      0.285075      0.315773
69.      70.      1.56497      0.279448      0.310879
70.      71.      1.52856      0.27337      0.304362
71.      72.      1.48689      0.266028      0.296477
72.      73.      1.44604      0.258259      0.286896
73.      74.      1.42786      0.257813      0.289854
74.      75.      1.3816      0.247646      0.276137
75.      76.      1.34825      0.241651      0.26932
76.      77.      1.32812      0.240155      0.270009
77.      78.      1.28516      0.231305      0.258902
78.      79.      1.25849      0.227289      0.255212
79.      80.      1.22784      0.221999      0.249486
80.      81.      1.21318      0.221204      0.250663
81.      82.      1.15917      0.207031      0.22933
82.      83.      1.15497      0.210458      0.23826
83.      84.      1.13232      0.206653      0.23419
84.      85.      1.09135      0.196748      0.220104
85.      86.      1.0818      0.197626      0.224193
86.      87.      1.04307      0.18831      0.210761
87.      88.      1.02982      0.188003      0.212993
88.      89.      1.01286      0.185321      0.210215
89.      90.      0.995996      0.182638      0.207623
90.      91.      0.960116      0.174398      0.196396
91.      92.      0.955835      0.175762      0.200292
92.      93.      0.9238      0.168322      0.189997
93.      94.      0.907104      0.165686      0.187379
94.      95.      0.889212      0.162392      0.183434
95.      96.      0.873986      0.160774      0.183178
96.      97.      0.856534      0.156813      0.177608
97.      98.      0.843245      0.155086      0.176377
98.      99.      0.819891      0.149947      0.169593
99.      100.      0.824146      0.15376      0.177326
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= nNLL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      15.4751      0.976443      0.213901
1      2      17.4403      0.981543      0.219055
2      3      16.9072      0.948454      0.216028
3      4      16.2556      0.893294      0.182099
4      5      15.6895      0.833803      0.190832
5      6      14.8542      0.74085      0.07333
6      7      14.4171      0.676915      0.14498
7      8      13.805      0.59931      0.132009
8      9      13.2213      0.524507      0.112309
9      10      12.7439      0.466016      0.135834
10      11      12.1442      0.397664      0.104657
11      12      11.7031      0.353301      0.27921
12      13      11.2204      0.312459      0.613241
13      14      10.764      0.277453      1.01589
14      15      10.2921      0.250337      1.43108
15      16      9.92032      0.250738      1.76805
16      17      9.64084      0.30115      1.82218
17      18      9.44416      0.445211      1.64903
18      19      9.20795      0.640338      1.34434
19      20      9.09488      0.893511      1.02541
20      21      8.89116      1.11793      0.808204
21      22      8.59882      1.22274      0.775564
22      23      8.31513      1.25197      0.862519
23      24      7.91314      1.20263      0.897768
24      25      7.56107      1.1442      0.936781
25      26      7.17364      1.0688      0.925647
26      27      6.8      1.00821      0.896425
27      28      6.54638      0.991072      0.916563
28      29      6.2019      0.941428      0.874837
29      30      5.91254      0.906188      0.852926
30.      31.      5.64549      0.873038      0.831423
31.      32.      5.38075      0.835113      0.798757
32.      33.      5.18675      0.81752      0.797851
33.      34.      4.97165      0.7903      0.779413
34.      35.      4.78565      0.769057      0.768368
35.      36.      4.53266      0.723295      0.715888
36.      37.      4.38188      0.708534      0.712872
37.      38.      4.21987      0.688091      0.698926
38.      39.      4.03453      0.656099      0.663748
39.      40.      3.93576      0.653144      0.677089
40.      41.      3.73727      0.613285      0.626907
41.      42.      3.63713      0.60632      0.631442
42.      43.      3.47896      0.577895      0.598867
43.      44.      3.38955      0.570226      0.599496
44.      45.      3.27633      0.553782      0.585218
45.      46.      3.11747      0.520763      0.542518
46.      47.      3.04124      0.514213      0.542897
47.      48.      2.94234      0.501096      0.533627
48.      49.      2.83179      0.480329      0.508722
49.      50.      2.75963      0.472353      0.505151
50.      51.      2.66962      0.458097      0.491305
51.      52.      2.58967      0.445308      0.478165
52.      53.      2.50856      0.432634      0.466385
53.      54.      2.41301      0.41396      0.443253
54.      55.      2.36083      0.40916      0.442766
55.      56.      2.29143      0.398941      0.434103
56.      57.      2.2303      0.389782      0.425412
57.      58.      2.16218      0.377156      0.410672
58.      59.      2.09434      0.365103      0.397194
59.      60.      2.04929      0.360232      0.395392
60.      61.      1.99149      0.350914      0.385848
61.      62.      1.93857      0.342642      0.378008
62.      63.      1.87794      0.331288      0.36448
63.      64.      1.81421      0.318158      0.347734
64.      65.      1.78425      0.316999      0.351395
65.      66.      1.73909      0.309457      0.343382
66.      67.      1.69452      0.301234      0.333778
67.      68.      1.64385      0.291996      0.3231
68.      69.      1.60322      0.285075      0.315773
69.      70.      1.56497      0.279448      0.310879
70.      71.      1.52856      0.27337      0.304362
71.      72.      1.48689      0.266028      0.296477
72.      73.      1.44604      0.258259      0.286896
73.      74.      1.42786      0.257813      0.289854
74.      75.      1.3816      0.247646      0.276137
75.      76.      1.34825      0.241651      0.26932
76.      77.      1.32812      0.240155      0.270009
77.      78.      1.28516      0.231305      0.258902
78.      79.      1.25849      0.227289      0.255212
79.      80.      1.22784      0.221999      0.249486
80.      81.      1.21318      0.221204      0.250663
81.      82.      1.15917      0.207031      0.22933
82.      83.      1.15497      0.210458      0.23826
83.      84.      1.13232      0.206653      0.23419
84.      85.      1.09135      0.196748      0.220104
85.      86.      1.0818      0.197626      0.224193
86.      87.      1.04307      0.18831      0.210761
87.      88.      1.02982      0.188003      0.212993
88.      89.      1.01286      0.185321      0.210215
89.      90.      0.995996      0.182638      0.207623
90.      91.      0.960116      0.174398      0.196396
91.      92.      0.955835      0.175762      0.200292
92.      93.      0.9238      0.168322      0.189997
93.      94.      0.907104      0.165686      0.187379
94.      95.      0.889212      0.162392      0.183434
95.      96.      0.873986      0.160774      0.183178
96.      97.      0.856534      0.156813      0.177608
97.      98.      0.843245      0.155086      0.176377
98.      99.      0.819891      0.149947      0.169593
99.      100.      0.824146      0.15376      0.177326
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      12.9026      0.119497      0.119497
1      2      14.382      0.126997      0.126997
2      3      13.8217      0.120705      0.120705
3      4      13.2598      0.119002      0.119002
4      5      12.7173      0.118079      0.118079
5      6      12.1938      0.117452      0.117452
6      7      11.7016      0.11697      0.11697
7      8      11.2261      0.116568      0.116568
8      9      10.7655      0.116198      0.116198
9      10      10.3232      0.115825      0.115825
10      11      9.90387      0.11544      0.11544
11      12      9.50306      0.11505      0.11505
12      13      9.11761      0.114673      0.114673
13      14      8.74768      0.114334      0.114334
14      15      8.39232      0.114042      0.114042
15      16      8.07055      0.113359      0.113359
16      17      7.79136      0.110736      0.110736
17      18      7.51748      0.105706      0.105706
18      19      7.22326      0.0979338      0.0979338
19      20      6.87656      0.0867273      0.0867273
20      21      6.47532      0.0717213      0.0717213
21      22      6.04364      0.0558802      0.0558802
22      23      5.61504      0.0401744      0.0401744
23      24      5.21535      0.0247604      0.0247604
24      25      4.86371      0.0104867      0.0104867
25      26      4.56298      0.00156357      0.00156357
26      27      4.29492      0.00152123      0.00152123
27      28      4.05153      0.00148311      0.00148311
28      29      3.82966      0.00145167      0.00145167
29      30      3.62269      0.0014125      0.0014125
30.      31.      3.43807      0.00138796      0.00138796
31.      32.      3.26259      0.00135701      0.00135701
32.      33.      3.10237      0.00132569      0.00132569
33.      34.      2.9544      0.00130006      0.00130006
34.      35.      2.8174      0.00127973      0.00127973
35.      36.      2.68958      0.00125205      0.00125205
36.      37.      2.56554      0.00122408      0.00122408
37.      38.      2.45393      0.00120731      0.00120731
38.      39.      2.34936      0.00117714      0.00117714
39.      40.      2.25114      0.0011624      0.0011624
40.      41.      2.16016      0.00114287      0.00114287
41.      42.      2.07537      0.00112626      0.00112626
42.      43.      1.994      0.00110669      0.00110669
43.      44.      1.91646      0.00108852      0.00108852
44.      45.      1.84253      0.00106923      0.00106923
45.      46.      1.77551      0.00105201      0.00105201
46.      47.      1.71151      0.00103507      0.00103507
47.      48.      1.64987      0.00102185      0.00102185
48.      49.      1.58942      0.00100434      0.00100434
49.      50.      1.53702      0.000996488      0.000996488
50.      51.      1.48467      0.00098026      0.00098026
51.      52.      1.43332      0.000962538      0.000962538
52.      53.      1.3876      0.000954576      0.000954576
53.      54.      1.34132      0.000938664      0.000938664
54.      55.      1.29741      0.000923393      0.000923393
55.      56.      1.25796      0.000915157      0.000915157
56.      57.      1.21676      0.000900629      0.000900629
57.      58.      1.18277      0.000889294      0.000889294
58.      59.      1.14591      0.000879476      0.000879476
59.      60.      1.11295      0.000873337      0.000873337
60.      61.      1.07967      0.000858399      0.000858399
61.      62.      1.04704      0.000848639      0.000848639
62.      63.      1.01677      0.000834621      0.000834621
63.      64.      0.989233      0.000831548      0.000831548
64.      65.      0.962365      0.00082458      0.00082458
65.      66.      0.934778      0.000808713      0.000808713
66.      67.      0.908778      0.00080406      0.00080406
67.      68.      0.884578      0.000791893      0.000791893
68.      69.      0.861164      0.000781928      0.000781928
69.      70.      0.839168      0.000776006      0.000776006
70.      71.      0.816081      0.000761625      0.000761625
71.      72.      0.795222      0.000751865      0.000751865
72.      73.      0.775145      0.000746677      0.000746677
73.      74.      0.757245      0.000747901      0.000747901
74.      75.      0.73653      0.000731669      0.000731669
75.      76.      0.719182      0.000723759      0.000723759
76.      77.      0.702571      0.00071902      0.00071902
77.      78.      0.685794      0.000713972      0.000713972
78.      79.      0.669629      0.000708349      0.000708349
79.      80.      0.650657      0.000690519      0.000690519
80.      81.      0.63756      0.000693541      0.000693541
81.      82.      0.623094      0.000687274      0.000687274
82.      83.      0.608513      0.000681277      0.000681277
83.      84.      0.594505      0.000672128      0.000672128
84.      85.      0.581527      0.000666079      0.000666079
85.      86.      0.568659      0.000660006      0.000660006
86.      87.      0.5548      0.000651529      0.000651529
87.      88.      0.544194      0.000646218      0.000646218
88.      89.      0.530978      0.000638078      0.000638078
89.      90.      0.519876      0.000634665      0.000634665
90.      91.      0.509362      0.000630636      0.000630636
91.      92.      0.497869      0.000619754      0.000619754
92.      93.      0.487708      0.000620033      0.000620033
93.      94.      0.477411      0.000609153      0.000609153
94.      95.      0.468252      0.000608039      0.000608039
95.      96.      0.459579      0.000605176      0.000605176
96.      97.      0.449676      0.000597741      0.000597741
97.      98.      0.441172      0.000596347      0.000596347
98.      99.      0.431496      0.00059006      0.00059006
99.      100.      0.423586      0.000581333      0.000581333
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      15.831      0.133165      0.133165
1      2      17.7726      0.373384      0.373384
2      3      17.2015      0.217654      0.217654
3      4      16.5084      0.160568      0.160568
4      5      15.9041      0.148361      0.148361
5      6      15.036      0.145629      0.145629
6      7      14.5712      0.141281      0.141281
7      8      13.9353      0.137136      0.137136
8      9      13.3311      0.13497      0.13497
9      10      12.8354      0.133658      0.133658
10      11      12.2192      0.132543      0.132543
11      12      11.7629      0.131691      0.131691
12      13      11.2662      0.130797      0.130797
13      14      10.7969      0.129577      0.129577
14      15      10.3131      0.129207      0.129207
15      16      9.93038      0.128347      0.128347
16      17      9.64135      0.12516      0.12516
17      18      9.43728      0.119561      0.119561
18      19      9.19647      0.111127      0.111127
19      20      9.08201      0.0985072      0.0985072
20      21      8.88003      0.082171      0.082171
21      22      8.59082      0.0655851      0.0655851
22      23      8.31044      0.0490236      0.0490236
23      24      7.91122      0.0327601      0.0327601
24      25      7.56077      0.0209039      0.0209039
25      26      7.17364      0.0176587      0.0176587
26      27      6.8      0.0168666      0.0168666
27      28      6.54638      0.0164519      0.0164519
28      29      6.2019      0.0165996      0.0165996
29      30      5.91254      0.015412      0.015412
30.      31.      5.64549      0.0152657      0.0152657
31.      32.      5.38075      0.0161367      0.0161367
32.      33.      5.18675      0.0156637      0.0156637
33.      34.      4.97165      0.0140216      0.0140216
34.      35.      4.78565      0.0131683      0.0131683
35.      36.      4.53266      0.0156242      0.0156242
36.      37.      4.38188      0.0157392      0.0157392
37.      38.      4.21987      0.0130515      0.0130515
38.      39.      4.03453      0.0130495      0.0130495
39.      40.      3.93576      0.0134252      0.0134252
40.      41.      3.73727      0.012687      0.012687
41.      42.      3.63713      0.0117978      0.0117978
42.      43.      3.47896      0.0116478      0.0116478
43.      44.      3.38955      0.0119652      0.0119652
44.      45.      3.27633      0.0231612      0.0231612
45.      46.      3.11747      0.0230678      0.0230678
46.      47.      3.04124      0.0115336      0.0115336
47.      48.      2.94234      0.011622      0.011622
48.      49.      2.83179      0.0119193      0.0119193
49.      50.      2.75963      0.0119349      0.0119349
50.      51.      2.66962      0.0104103      0.0104103
51.      52.      2.58967      0.00928446      0.00928446
52.      53.      2.50856      0.0101221      0.0101221
53.      54.      2.41301      0.0106182      0.0106182
54.      55.      2.36083      0.00985235      0.00985235
55.      56.      2.29143      0.00997749      0.00997749
56.      57.      2.2303      0.0106973      0.0106973
57.      58.      2.16218      0.00945365      0.00945365
58.      59.      2.09434      0.00858158      0.00858158
59.      60.      2.04929      0.00891427      0.00891427
60.      61.      1.99149      0.00897423      0.00897423
61.      62.      1.93857      0.00866436      0.00866436
62.      63.      1.87794      0.0090521      0.0090521
63.      64.      1.81421      0.00881185      0.00881185
64.      65.      1.78425      0.00889418      0.00889418
65.      66.      1.73909      0.00904692      0.00904692
66.      67.      1.69452      0.00804823      0.00804823
67.      68.      1.64385      0.00778971      0.00778971
68.      69.      1.60322      0.00747006      0.00747006
69.      70.      1.56497      0.00768006      0.00768006
70.      71.      1.52856      0.0076837      0.0076837
71.      72.      1.48689      0.00769341      0.00769341
72.      73.      1.44604      0.00759457      0.00759457
73.      74.      1.42786      0.00758036      0.00758036
74.      75.      1.3816      0.00777893      0.00777893
75.      76.      1.34825      0.00729284      0.00729284
76.      77.      1.32812      0.0070293      0.0070293
77.      78.      1.28516      0.00699434      0.00699434
78.      79.      1.25849      0.00701715      0.00701715
79.      80.      1.22784      0.006875      0.006875
80.      81.      1.21318      0.00715334      0.00715334
81.      82.      1.15917      0.00781214      0.00781214
82.      83.      1.15497      0.00757626      0.00757626
83.      84.      1.13232      0.00749578      0.00749578
84.      85.      1.09135      0.0072756      0.0072756
85.      86.      1.0818      0.00653025      0.00653025
86.      87.      1.04307      0.00745482      0.00745482
87.      88.      1.02982      0.00706016      0.00706016
88.      89.      1.01286      0.00658876      0.00658876
89.      90.      0.995996      0.00851282      0.00851282
90.      91.      0.960116      0.00802498      0.00802498
91.      92.      0.955835      0.00587958      0.00587958
92.      93.      0.9238      0.00645953      0.00645953
93.      94.      0.907104      0.00619049      0.00619049
94.      95.      0.889212      0.00663236      0.00663236
95.      96.      0.873986      0.00710865      0.00710865
96.      97.      0.856534      0.00884714      0.00884714
97.      98.      0.843245      0.00912712      0.00912712
98.      99.      0.819891      0.00681668      0.00681668
99.      100.      0.824146      0.0165811      0.0165811
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= nNLL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      15.4751      0.132324      0.132324
1      2      17.4403      0.373095      0.373095
2      3      16.9072      0.217179      0.217179
3      4      16.2556      0.159941      0.159941
4      5      15.6895      0.147692      0.147692
5      6      14.8542      0.144951      0.144951
6      7      14.4171      0.140582      0.140582
7      8      13.805      0.136415      0.136415
8      9      13.2213      0.134236      0.134236
9      10      12.7439      0.132915      0.132915
10      11      12.1442      0.131795      0.131795
11      12      11.7031      0.130937      0.130937
12      13      11.2204      0.130037      0.130037
13      14      10.764      0.128806      0.128806
14      15      10.2921      0.128428      0.128428
15      16      9.92032      0.127563      0.127563
16      17      9.64084      0.124385      0.124385
17      18      9.44416      0.118815      0.118815
18      19      9.20795      0.110432      0.110432
19      20      9.09488      0.0978889      0.0978889
20      21      8.89116      0.0816622      0.0816622
21      22      8.59882      0.0651953      0.0651953
22      23      8.31513      0.0487516      0.0487516
23      24      7.91314      0.0326052      0.0326052
24      25      7.56107      0.0208632      0.0208632
25      26      7.17364      0.0176587      0.0176587
26      27      6.8      0.0168666      0.0168666
27      28      6.54638      0.0164519      0.0164519
28      29      6.2019      0.0165996      0.0165996
29      30      5.91254      0.015412      0.015412
30.      31.      5.64549      0.0152657      0.0152657
31.      32.      5.38075      0.0161367      0.0161367
32.      33.      5.18675      0.0156637      0.0156637
33.      34.      4.97165      0.0140216      0.0140216
34.      35.      4.78565      0.0131683      0.0131683
35.      36.      4.53266      0.0156242      0.0156242
36.      37.      4.38188      0.0157392      0.0157392
37.      38.      4.21987      0.0130515      0.0130515
38.      39.      4.03453      0.0130495      0.0130495
39.      40.      3.93576      0.0134252      0.0134252
40.      41.      3.73727      0.012687      0.012687
41.      42.      3.63713      0.0117978      0.0117978
42.      43.      3.47896      0.0116478      0.0116478
43.      44.      3.38955      0.0119652      0.0119652
44.      45.      3.27633      0.0231612      0.0231612
45.      46.      3.11747      0.0230678      0.0230678
46.      47.      3.04124      0.0115336      0.0115336
47.      48.      2.94234      0.011622      0.011622
48.      49.      2.83179      0.0119193      0.0119193
49.      50.      2.75963      0.0119349      0.0119349
50.      51.      2.66962      0.0104103      0.0104103
51.      52.      2.58967      0.00928446      0.00928446
52.      53.      2.50856      0.0101221      0.0101221
53.      54.      2.41301      0.0106182      0.0106182
54.      55.      2.36083      0.00985235      0.00985235
55.      56.      2.29143      0.00997749      0.00997749
56.      57.      2.2303      0.0106973      0.0106973
57.      58.      2.16218      0.00945365      0.00945365
58.      59.      2.09434      0.00858158      0.00858158
59.      60.      2.04929      0.00891427      0.00891427
60.      61.      1.99149      0.00897423      0.00897423
61.      62.      1.93857      0.00866436      0.00866436
62.      63.      1.87794      0.0090521      0.0090521
63.      64.      1.81421      0.00881185      0.00881185
64.      65.      1.78425      0.00889418      0.00889418
65.      66.      1.73909      0.00904692      0.00904692
66.      67.      1.69452      0.00804823      0.00804823
67.      68.      1.64385      0.00778971      0.00778971
68.      69.      1.60322      0.00747006      0.00747006
69.      70.      1.56497      0.00768006      0.00768006
70.      71.      1.52856      0.0076837      0.0076837
71.      72.      1.48689      0.00769341      0.00769341
72.      73.      1.44604      0.00759457      0.00759457
73.      74.      1.42786      0.00758036      0.00758036
74.      75.      1.3816      0.00777893      0.00777893
75.      76.      1.34825      0.00729284      0.00729284
76.      77.      1.32812      0.0070293      0.0070293
77.      78.      1.28516      0.00699434      0.00699434
78.      79.      1.25849      0.00701715      0.00701715
79.      80.      1.22784      0.006875      0.006875
80.      81.      1.21318      0.00715334      0.00715334
81.      82.      1.15917      0.00781214      0.00781214
82.      83.      1.15497      0.00757626      0.00757626
83.      84.      1.13232      0.00749578      0.00749578
84.      85.      1.09135      0.0072756      0.0072756
85.      86.      1.0818      0.00653025      0.00653025
86.      87.      1.04307      0.00745482      0.00745482
87.      88.      1.02982      0.00706016      0.00706016
88.      89.      1.01286      0.00658876      0.00658876
89.      90.      0.995996      0.00851282      0.00851282
90.      91.      0.960116      0.00802498      0.00802498
91.      92.      0.955835      0.00587958      0.00587958
92.      93.      0.9238      0.00645953      0.00645953
93.      94.      0.907104      0.00619049      0.00619049
94.      95.      0.889212      0.00663236      0.00663236
95.      96.      0.873986      0.00710865      0.00710865
96.      97.      0.856534      0.00884714      0.00884714
97.      98.      0.843245      0.00912712      0.00912712
98.      99.      0.819891      0.00681668      0.00681668
99.      100.      0.824146      0.0165811      0.0165811
# END HISTO1D N2LLpMC


==> Diags_Res/Diag_pptt_qTin_Res_Mul.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{in}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{in}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.8989      4.03425      4.17263
1.      2.      12.737      3.98303      4.1672
2.      3.      12.399      3.87725      4.12638
3.      4.      12.006      3.75441      4.06562
4.      5.      11.6018      3.62693      3.99096
5.      6.      11.1996      3.4981      3.90522
6.      7.      10.8101      3.37104      3.81138
7.      8.      10.4308      3.24523      3.71009
8.      9.      10.0611      3.1209      3.6029
9.      10.      9.70407      2.9994      3.49188
10.      11.      9.36546      2.8806      3.37827
11.      12.      9.0512      2.75978      3.25778
12.      13.      8.75427      2.63663      3.13025
13.      14.      8.46832      2.51218      2.99772
14.      15.      8.18843      2.38695      2.8619
15.      16.      7.91989      2.26392      2.72649
16.      17.      7.65372      2.14158      2.58994
17.      18.      7.38828      2.0204      2.45328
18.      19.      7.13123      1.90311      2.32002
19.      20.      6.87214      1.78737      2.18787
20.      21.      6.61651      1.67513      2.05969
21.      22.      6.36493      1.56743      1.93587
22.      23.      6.11502      1.46469      1.81597
23.      24.      5.86599      1.36803      1.70076
24.      25.      5.61971      1.27929      1.59152
25.      26.      5.37377      1.19915      1.48819
26.      27.      5.13035      1.12737      1.39232
27.      28.      4.89014      1.063      1.30523
28.      29.      4.65299      1.00458      1.2278
29.      30.      4.41319      0.949279      1.16007
30.      31.      4.1833      0.899019      1.10634
31.      32.      3.95504      0.853441      1.06229
32.      33.      3.73922      0.813752      1.02769
33.      34.      3.53392      0.777973      0.999377
34.      35.      3.33936      0.744874      0.974827
35.      36.      3.15456      0.713264      0.952215
36.      37.      2.97413      0.681232      0.930059
37.      38.      2.80913      0.650897      0.911156
38.      39.      2.65382      0.62074      0.892907
39.      40.      2.50786      0.590965      0.874947
40.      41.      2.3727      0.562816      0.857122
41.      42.      2.24746      0.538505      0.839046
42.      43.      2.12936      0.517285      0.81924
43.      44.      2.01915      0.498841      0.798104
44.      45.      1.91681      0.482449      0.775459
45.      46.      1.82585      0.468369      0.752742
46.      47.      1.74239      0.455109      0.72857
47.      48.      1.66591      0.441973      0.702764
48.      49.      1.59539      0.428207      0.674928
49.      50.      1.53788      0.415496      0.648434
50.      51.      1.48467      0.401694      0.620612
51.      52.      1.43332      0.387919      0.594113
52.      53.      1.3876      0.375674      0.571323
53.      54.      1.34132      0.363265      0.549483
54.      55.      1.29741      0.351501      0.529648
55.      56.      1.25796      0.34093      0.512429
56.      57.      1.21676      0.329819      0.49498
57.      58.      1.18277      0.320737      0.481069
58.      59.      1.14591      0.310832      0.466146
59.      60.      1.11295      0.302003      0.452969
60.      61.      1.07967      0.293068      0.439637
61.      62.      1.04704      0.28429      0.426525
62.      63.      1.01677      0.276154      0.414378
63.      64.      0.989233      0.268754      0.403335
64.      65.      0.962365      0.261562      0.392623
65.      66.      0.934778      0.254089      0.381419
66.      67.      0.908778      0.247141      0.371078
67.      68.      0.884578      0.240631      0.361352
68.      69.      0.861164      0.234323      0.351926
69.      70.      0.839168      0.228381      0.343036
70.      71.      0.816081      0.222186      0.33379
71.      72.      0.795222      0.216537      0.325329
72.      73.      0.775145      0.211143      0.317277
73.      74.      0.757245      0.20638      0.310202
74.      75.      0.73653      0.200751      0.301753
75.      76.      0.719182      0.196065      0.29474
76.      77.      0.702571      0.191581      0.288033
77.      78.      0.685794      0.187086      0.281336
78.      79.      0.669629      0.182747      0.27486
79.      80.      0.650657      0.177608      0.267158
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      15.8254      1.67679      0.69455
1.      2.      15.8941      1.68479      0.703029
2.      3.      15.5635      1.65629      0.693834
3.      4.      15.1159      1.62085      0.675768
4.      5.      14.6475      1.58328      0.65391
5.      6.      14.0798      1.53106      0.625326
6.      7.      13.633      1.48761      0.601247
7.      8.      13.1203      1.43229      0.572828
8.      9.      12.6141      1.37356      0.54366
9.      10.      12.1672      1.31844      0.516733
10.      11.      11.6472      1.25248      0.486218
11.      12.      11.2426      1.19397      0.45987
12.      13.      10.8189      1.12972      0.433194
13.      14.      10.4193      1.0656      0.408741
14.      15.      10.0033      0.998418      0.38585
15.      16.      9.65535      0.938238      0.369083
16.      17.      9.31711      0.879862      0.356106
17.      18.      9.00068      0.824769      0.346706
18.      19.      8.6027      0.763558      0.336265
19.      20.      8.33815      0.718214      0.335534
20.      21.      7.99754      0.668404      0.334079
21.      22.      7.65369      0.620555      0.332696
22.      23.      7.41361      0.58896      0.342882
23.      24.      7.07885      0.551146      0.346093
24.      25.      6.83885      0.530016      0.361351
25.      26.      6.55786      0.509915      0.376129
26.      27.      6.27202      0.492119      0.386302
27.      28.      6.12439      0.498071      0.413603
28.      29.      5.83036      0.489397      0.423686
29.      30.      5.59558      0.493631      0.442649
30.      31.      5.3711      0.503766      0.465192
31.      32.      5.13884      0.509001      0.477548
32.      33.      4.98662      0.527552      0.507659
33.      34.      4.79526      0.538947      0.526977
34.      35.      4.63294      0.552035      0.548369
35.      36.      4.37986      0.545848      0.538309
36.      37.      4.25279      0.557692      0.558795
37.      38.      4.10504      0.564524      0.570148
38.      39.      3.92672      0.559637      0.560586
39.      40.      3.84806      0.574982      0.589558
40.      41.      3.65195      0.559966      0.560914
41.      42.      3.5669      0.568089      0.578501
42.      43.      3.41672      0.557619      0.559998
43.      44.      3.34108      0.56009      0.570156
44.      45.      3.23865      0.554046      0.564713
45.      46.      3.08781      0.533881      0.529797
46.      47.      3.02218      0.53132      0.535221
47.      48.      2.93161      0.521966      0.52984
48.      49.      2.82739      0.503499      0.507389
49.      50.      2.75895      0.493649      0.504968
50.      51.      2.66962      0.476528      0.491305
51.      52.      2.58967      0.460036      0.478165
52.      53.      2.50856      0.444095      0.466385
53.      54.      2.41301      0.422566      0.443253
54.      55.      2.36083      0.414522      0.442766
55.      56.      2.29143      0.402056      0.434103
56.      57.      2.2303      0.391237      0.425412
57.      58.      2.16218      0.37767      0.410672
58.      59.      2.09434      0.365196      0.397194
59.      60.      2.04929      0.360234      0.395392
60.      61.      1.99149      0.350914      0.385848
61.      62.      1.93857      0.342642      0.378008
62.      63.      1.87794      0.331288      0.36448
63.      64.      1.81421      0.318158      0.347734
64.      65.      1.78425      0.316999      0.351395
65.      66.      1.73909      0.309457      0.343382
66.      67.      1.69452      0.301234      0.333778
67.      68.      1.64385      0.291996      0.3231
68.      69.      1.60322      0.285075      0.315773
69.      70.      1.56497      0.279448      0.310879
70.      71.      1.52856      0.27337      0.304362
71.      72.      1.48689      0.266028      0.296477
72.      73.      1.44604      0.258259      0.286896
73.      74.      1.42786      0.257813      0.289854
74.      75.      1.3816      0.247646      0.276137
75.      76.      1.34825      0.241651      0.26932
76.      77.      1.32812      0.240155      0.270009
77.      78.      1.28516      0.231305      0.258902
78.      79.      1.25849      0.227289      0.255212
79.      80.      1.22784      0.221999      0.249486
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      15.4694      0.967581      0.220579
1.      2.      15.5537      0.970889      0.211248
2.      3.      15.2587      0.943048      0.178007
3.      4.      14.8517      0.896386      0.128996
4.      5.      14.4211      0.836366      0.0832824
5.      6.      13.8874      0.760838      0.0646728
6.      7.      13.4681      0.686725      0.0663317
7.      8.      12.9799      0.608392      0.0645965
8.      9.      12.4952      0.532243      0.0602381
9.      10.      12.0671      0.462732      0.0580203
10.      11.      11.5653      0.395857      0.0537286
11.      12.      11.1769      0.339075      0.0526778
12.      13.      10.7688      0.28955      0.0608625
13.      14.      10.3835      0.249008      0.0749775
14.      15.      9.98067      0.224238      0.0923227
15.      16.      9.64445      0.22001      0.114555
16.      17.      9.31653      0.218703      0.137978
17.      18.      9.00902      0.219934      0.160337
18.      19.      8.61845      0.219995      0.179084
19.      20.      8.36027      0.230232      0.202721
20.      21.      8.0247      0.239777      0.223229
21.      22.      7.68481      0.248441      0.240007
22.      23.      7.44824      0.270739      0.266365
23.      24.      7.11565      0.283383      0.282917
24.      25.      6.87752      0.308262      0.309628
25.      26.      6.5973      0.331041      0.333919
26.      27.      6.31135      0.350284      0.35145
27.      28.      6.16384      0.387155      0.385685
28.      29.      5.86797      0.405791      0.401056
29.      30.      5.63107      0.431933      0.424818
30.      31.      5.40395      0.459291      0.451381
31.      32.      5.16875      0.476732      0.466542
32.      33.      5.01416      0.504014      0.499307
33.      34.      4.82004      0.521768      0.520362
34.      35.      4.65514      0.539384      0.543171
35.      36.      4.39879      0.536206      0.533649
36.      37.      4.26944      0.550329      0.555202
37.      38.      4.11931      0.558692      0.567301
38.      39.      3.93851      0.554658      0.558208
39.      40.      3.8581      0.570941      0.587964
40.      41.      3.6597      0.556104      0.559641
41.      42.      3.57312      0.564716      0.577716
42.      43.      3.42129      0.554403      0.559473
43.      44.      3.34449      0.557227      0.56987
44.      45.      3.24099      0.551442      0.564566
45.      46.      3.0892      0.53147      0.529725
46.      47.      3.02299      0.529273      0.535203
47.      48.      2.93199      0.520284      0.529843
48.      49.      2.82751      0.502197      0.507392
49.      50.      2.75896      0.492722      0.504969
50.      51.      2.66962      0.475957      0.491305
51.      52.      2.58967      0.459735      0.478165
52.      53.      2.50856      0.44399      0.466385
53.      54.      2.41301      0.42259      0.443253
54.      55.      2.36083      0.414579      0.442766
55.      56.      2.29143      0.40212      0.434103
56.      57.      2.2303      0.39128      0.425412
57.      58.      2.16218      0.37769      0.410672
58.      59.      2.09434      0.3652      0.397194
59.      60.      2.04929      0.360235      0.395392
60.      61.      1.99149      0.350914      0.385848
61.      62.      1.93857      0.342642      0.378008
62.      63.      1.87794      0.331288      0.36448
63.      64.      1.81421      0.318158      0.347734
64.      65.      1.78425      0.316999      0.351395
65.      66.      1.73909      0.309457      0.343382
66.      67.      1.69452      0.301234      0.333778
67.      68.      1.64385      0.291996      0.3231
68.      69.      1.60322      0.285075      0.315773
69.      70.      1.56497      0.279448      0.310879
70.      71.      1.52856      0.27337      0.304362
71.      72.      1.48689      0.266028      0.296477
72.      73.      1.44604      0.258259      0.286896
73.      74.      1.42786      0.257813      0.289854
74.      75.      1.3816      0.247646      0.276137
75.      76.      1.34825      0.241651      0.26932
76.      77.      1.32812      0.240155      0.270009
77.      78.      1.28516      0.231305      0.258902
78.      79.      1.25849      0.227289      0.255212
79.      80.      1.22784      0.221999      0.249486
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.8989      0.00299512      0.00299512
1.      2.      12.737      0.0030726      0.0030726
2.      3.      12.399      0.00316716      0.00316716
3.      4.      12.006      0.00328478      0.00328478
4.      5.      11.6018      0.00340723      0.00340723
5.      6.      11.1996      0.00352323      0.00352323
6.      7.      10.8101      0.00363186      0.00363186
7.      8.      10.4308      0.00373457      0.00373457
8.      9.      10.0611      0.0038326      0.0038326
9.      10.      9.70407      0.00392304      0.00392304
10.      11.      9.36546      0.00400868      0.00400868
11.      12.      9.0512      0.00408335      0.00408335
12.      13.      8.75427      0.00414464      0.00414464
13.      14.      8.46832      0.00419309      0.00419309
14.      15.      8.18843      0.00422755      0.00422755
15.      16.      7.91989      0.00425216      0.00425216
16.      17.      7.65372      0.00426256      0.00426256
17.      18.      7.38828      0.00425546      0.00425546
18.      19.      7.13123      0.00424087      0.00424087
19.      20.      6.87214      0.00421015      0.00421015
20.      21.      6.61651      0.0041646      0.0041646
21.      22.      6.36493      0.00410702      0.00410702
22.      23.      6.11502      0.00403456      0.00403456
23.      24.      5.86599      0.00394712      0.00394712
24.      25.      5.61971      0.00384753      0.00384753
25.      26.      5.37377      0.00372929      0.00372929
26.      27.      5.13035      0.00359461      0.00359461
27.      28.      4.89014      0.0034463      0.0034463
28.      29.      4.65299      0.00328577      0.00328577
29.      30.      4.41319      0.00310081      0.00310081
30.      31.      4.1833      0.00291587      0.00291587
31.      32.      3.95504      0.00272542      0.00272542
32.      33.      3.73922      0.00254212      0.00254212
33.      34.      3.53392      0.0023702      0.0023702
34.      35.      3.33936      0.0022101      0.0022101
35.      36.      3.15456      0.00205176      0.00205176
36.      37.      2.97413      0.0019      0.0019
37.      38.      2.80913      0.00176925      0.00176925
38.      39.      2.65382      0.00163659      0.00163659
39.      40.      2.50786      0.00152862      0.00152862
40.      41.      2.3727      0.00142755      0.00142755
41.      42.      2.24746      0.0013408      0.0013408
42.      43.      2.12936      0.00126243      0.00126243
43.      44.      2.01915      0.00119663      0.00119663
44.      45.      1.91681      0.00114025      0.00114025
45.      46.      1.82585      0.00109554      0.00109554
46.      47.      1.74239      0.00105923      0.00105923
47.      48.      1.66591      0.00103335      0.00103335
48.      49.      1.59539      0.00100834      0.00100834
49.      50.      1.53788      0.000997054      0.000997054
50.      51.      1.48467      0.00098026      0.00098026
51.      52.      1.43332      0.000962538      0.000962538
52.      53.      1.3876      0.000954576      0.000954576
53.      54.      1.34132      0.000938664      0.000938664
54.      55.      1.29741      0.000923393      0.000923393
55.      56.      1.25796      0.000915157      0.000915157
56.      57.      1.21676      0.000900629      0.000900629
57.      58.      1.18277      0.000889294      0.000889294
58.      59.      1.14591      0.000879476      0.000879476
59.      60.      1.11295      0.000873337      0.000873337
60.      61.      1.07967      0.000858399      0.000858399
61.      62.      1.04704      0.000848639      0.000848639
62.      63.      1.01677      0.000834621      0.000834621
63.      64.      0.989233      0.000831548      0.000831548
64.      65.      0.962365      0.00082458      0.00082458
65.      66.      0.934778      0.000808713      0.000808713
66.      67.      0.908778      0.00080406      0.00080406
67.      68.      0.884578      0.000791893      0.000791893
68.      69.      0.861164      0.000781928      0.000781928
69.      70.      0.839168      0.000776006      0.000776006
70.      71.      0.816081      0.000761625      0.000761625
71.      72.      0.795222      0.000751865      0.000751865
72.      73.      0.775145      0.000746677      0.000746677
73.      74.      0.757245      0.000747901      0.000747901
74.      75.      0.73653      0.00073167      0.00073167
75.      76.      0.719182      0.000723759      0.000723759
76.      77.      0.702571      0.00071902      0.00071902
77.      78.      0.685794      0.000713972      0.000713972
78.      79.      0.669629      0.000708349      0.000708349
79.      80.      0.650657      0.000690519      0.000690519
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      15.8254      0.00364883      0.00364883
1.      2.      15.8941      0.0244057      0.0244057
2.      3.      15.5635      0.0234103      0.0234103
3.      4.      15.1159      0.0190056      0.0190056
4.      5.      14.6475      0.0192955      0.0192955
5.      6.      14.0798      0.0223377      0.0223377
6.      7.      13.633      0.0230304      0.0230304
7.      8.      13.1203      0.0220016      0.0220016
8.      9.      12.6141      0.0220128      0.0220128
9.      10.      12.1672      0.0226984      0.0226984
10.      11.      11.6472      0.0232978      0.0232978
11.      12.      11.2426      0.024198      0.024198
12.      13.      10.8189      0.024592      0.024592
13.      14.      10.4193      0.0231171      0.0231171
14.      15.      10.0033      0.0243997      0.0243997
15.      16.      9.65535      0.025286      0.025286
16.      17.      9.31711      0.0249106      0.0249106
17.      18.      9.00068      0.025387      0.025387
18.      19.      8.6027      0.0264209      0.0264209
19.      20.      8.33815      0.0247293      0.0247293
20.      21.      7.99754      0.024673      0.024673
21.      22.      7.65369      0.0263662      0.0263662
22.      23.      7.41361      0.0257086      0.0257086
23.      24.      7.07885      0.0228795      0.0228795
24.      25.      6.83885      0.022593      0.022593
25.      26.      6.55786      0.0231114      0.0231114
26.      27.      6.27202      0.022215      0.022215
27.      28.      6.12439      0.0217424      0.0217424
28.      29.      5.83036      0.0219271      0.0219271
29.      30.      5.59558      0.0202294      0.0202294
30.      31.      5.3711      0.0198605      0.0198605
31.      32.      5.13884      0.0208085      0.0208085
32.      33.      4.98662      0.019943      0.019943
33.      34.      4.79526      0.0175528      0.0175528
34.      35.      4.63294      0.0162113      0.0162113
35.      36.      4.37986      0.0190297      0.0190297
36.      37.      4.25279      0.0188609      0.0188609
37.      38.      4.10504      0.0152978      0.0152978
38.      39.      3.92672      0.0150366      0.0150366
39.      40.      3.84806      0.0152113      0.0152113
40.      41.      3.65195      0.0141095      0.0141095
41.      42.      3.5669      0.0128827      0.0128827
42.      43.      3.41672      0.0125127      0.0125127
43.      44.      3.34108      0.0126639      0.0126639
44.      45.      3.23865      0.0242839      0.0242839
45.      46.      3.08781      0.0238473      0.0238473
46.      47.      3.02218      0.0117521      0.0117521
47.      48.      2.93161      0.0117397      0.0117397
48.      49.      2.82739      0.0119659      0.0119659
49.      50.      2.75895      0.0119418      0.0119418
50.      51.      2.66962      0.0104103      0.0104103
51.      52.      2.58967      0.00928445      0.00928445
52.      53.      2.50856      0.0101221      0.0101221
53.      54.      2.41301      0.0106182      0.0106182
54.      55.      2.36083      0.00985235      0.00985235
55.      56.      2.29143      0.00997749      0.00997749
56.      57.      2.2303      0.0106973      0.0106973
57.      58.      2.16218      0.00945365      0.00945365
58.      59.      2.09434      0.00858158      0.00858158
59.      60.      2.04929      0.00891427      0.00891427
60.      61.      1.99149      0.00897423      0.00897423
61.      62.      1.93857      0.00866436      0.00866436
62.      63.      1.87794      0.00905209      0.00905209
63.      64.      1.81421      0.00881185      0.00881185
64.      65.      1.78425      0.00889418      0.00889418
65.      66.      1.73909      0.00904692      0.00904692
66.      67.      1.69452      0.00804823      0.00804823
67.      68.      1.64385      0.00778971      0.00778971
68.      69.      1.60322      0.00747006      0.00747006
69.      70.      1.56497      0.00768006      0.00768006
70.      71.      1.52856      0.0076837      0.0076837
71.      72.      1.48689      0.00769341      0.00769341
72.      73.      1.44604      0.00759457      0.00759457
73.      74.      1.42786      0.00758036      0.00758036
74.      75.      1.3816      0.00777893      0.00777893
75.      76.      1.34825      0.00729284      0.00729284
76.      77.      1.32812      0.0070293      0.0070293
77.      78.      1.28516      0.00699434      0.00699434
78.      79.      1.25849      0.00701715      0.00701715
79.      80.      1.22784      0.006875      0.006875
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      15.4694      0.00366626      0.00366626
1.      2.      15.5537      0.0238982      0.0238982
2.      3.      15.2587      0.0229663      0.0229663
3.      4.      14.8517      0.0186886      0.0186886
4.      5.      14.4211      0.0190092      0.0190092
5.      6.      13.8874      0.0220405      0.0220405
6.      7.      13.4681      0.0227579      0.0227579
7.      8.      12.9799      0.0217707      0.0217707
8.      9.      12.4952      0.0218082      0.0218082
9.      10.      12.0671      0.0225131      0.0225131
10.      11.      11.5653      0.0231337      0.0231337
11.      12.      11.1769      0.0240549      0.0240549
12.      13.      10.7688      0.0244746      0.0244746
13.      14.      10.3835      0.0230324      0.0230324
14.      15.      9.98067      0.0243381      0.0243381
15.      16.      9.64445      0.0252501      0.0252501
16.      17.      9.31653      0.0249008      0.0249008
17.      18.      9.00902      0.025402      0.025402
18.      19.      8.61845      0.0264617      0.0264617
19.      20.      8.36027      0.0247873      0.0247873
20.      21.      8.0247      0.0247508      0.0247508
21.      22.      7.68481      0.0264708      0.0264708
22.      23.      7.44824      0.0258284      0.0258284
23.      24.      7.11565      0.0229993      0.0229993
24.      25.      6.87752      0.0227252      0.0227252
25.      26.      6.5973      0.0232604      0.0232604
26.      27.      6.31135      0.0223687      0.0223687
27.      28.      6.16384      0.0219011      0.0219011
28.      29.      5.86797      0.0220942      0.0220942
29.      30.      5.63107      0.020386      0.020386
30.      31.      5.40395      0.0200155      0.0200155
31.      32.      5.16875      0.0209714      0.0209714
32.      33.      5.01416      0.020097      0.020097
33.      34.      4.82004      0.0176845      0.0176845
34.      35.      4.65514      0.0163287      0.0163287
35.      36.      4.39879      0.0191644      0.0191644
36.      37.      4.26944      0.0189877      0.0189877
37.      38.      4.11931      0.0153928      0.0153928
38.      39.      3.93851      0.0151229      0.0151229
39.      40.      3.8581      0.0152907      0.0152907
40.      41.      3.6597      0.0141748      0.0141748
41.      42.      3.57312      0.012934      0.012934
42.      43.      3.42129      0.0125547      0.0125547
43.      44.      3.34449      0.0126985      0.0126985
44.      45.      3.24099      0.024338      0.024338
45.      46.      3.0892      0.0238857      0.0238857
46.      47.      3.02299      0.0117636      0.0117636
47.      48.      2.93199      0.011746      0.011746
48.      49.      2.82751      0.0119684      0.0119684
49.      50.      2.75896      0.0119422      0.0119422
50.      51.      2.66962      0.0104103      0.0104103
51.      52.      2.58967      0.00928445      0.00928445
52.      53.      2.50856      0.0101221      0.0101221
53.      54.      2.41301      0.0106182      0.0106182
54.      55.      2.36083      0.00985235      0.00985235
55.      56.      2.29143      0.00997749      0.00997749
56.      57.      2.2303      0.0106973      0.0106973
57.      58.      2.16218      0.00945365      0.00945365
58.      59.      2.09434      0.00858158      0.00858158
59.      60.      2.04929      0.00891427      0.00891427
60.      61.      1.99149      0.00897423      0.00897423
61.      62.      1.93857      0.00866436      0.00866436
62.      63.      1.87794      0.00905209      0.00905209
63.      64.      1.81421      0.00881185      0.00881185
64.      65.      1.78425      0.00889418      0.00889418
65.      66.      1.73909      0.00904692      0.00904692
66.      67.      1.69452      0.00804823      0.00804823
67.      68.      1.64385      0.00778971      0.00778971
68.      69.      1.60322      0.00747006      0.00747006
69.      70.      1.56497      0.00768006      0.00768006
70.      71.      1.52856      0.0076837      0.0076837
71.      72.      1.48689      0.00769341      0.00769341
72.      73.      1.44604      0.00759457      0.00759457
73.      74.      1.42786      0.00758036      0.00758036
74.      75.      1.3816      0.00777893      0.00777893
75.      76.      1.34825      0.00729284      0.00729284
76.      77.      1.32812      0.0070293      0.0070293
77.      78.      1.28516      0.00699434      0.00699434
78.      79.      1.25849      0.00701715      0.00701715
79.      80.      1.22784      0.006875      0.006875
# END HISTO1D N2LLpMC


==> Diags_Res/Diag_pptt_qTin_Res_Mul_cut0p1.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{in}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{in}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9215      4.04131      4.17994
1.      2.      12.737      3.98303      4.1672
2.      3.      12.399      3.87725      4.12638
3.      4.      12.006      3.75441      4.06562
4.      5.      11.6018      3.62693      3.99096
5.      6.      11.1996      3.4981      3.90522
6.      7.      10.8101      3.37104      3.81138
7.      8.      10.4308      3.24523      3.71009
8.      9.      10.0611      3.1209      3.6029
9.      10.      9.70407      2.9994      3.49188
10.      11.      9.36546      2.8806      3.37827
11.      12.      9.0512      2.75978      3.25778
12.      13.      8.75427      2.63663      3.13025
13.      14.      8.46832      2.51218      2.99772
14.      15.      8.18843      2.38695      2.8619
15.      16.      7.91989      2.26392      2.72649
16.      17.      7.65372      2.14158      2.58994
17.      18.      7.38828      2.0204      2.45328
18.      19.      7.13123      1.90311      2.32002
19.      20.      6.87214      1.78737      2.18787
20.      21.      6.61651      1.67513      2.05969
21.      22.      6.36493      1.56743      1.93587
22.      23.      6.11502      1.46469      1.81597
23.      24.      5.86599      1.36803      1.70076
24.      25.      5.61971      1.27929      1.59152
25.      26.      5.37377      1.19915      1.48819
26.      27.      5.13035      1.12737      1.39232
27.      28.      4.89014      1.063      1.30523
28.      29.      4.65299      1.00458      1.2278
29.      30.      4.41319      0.949279      1.16007
30.      31.      4.1833      0.899019      1.10634
31.      32.      3.95504      0.853441      1.06229
32.      33.      3.73922      0.813752      1.02769
33.      34.      3.53392      0.777973      0.999377
34.      35.      3.33936      0.744874      0.974827
35.      36.      3.15456      0.713264      0.952215
36.      37.      2.97413      0.681232      0.930059
37.      38.      2.80913      0.650897      0.911156
38.      39.      2.65382      0.62074      0.892907
39.      40.      2.50786      0.590965      0.874947
40.      41.      2.3727      0.562816      0.857122
41.      42.      2.24746      0.538505      0.839046
42.      43.      2.12936      0.517285      0.81924
43.      44.      2.01915      0.498841      0.798104
44.      45.      1.91681      0.482449      0.775459
45.      46.      1.82585      0.468369      0.752742
46.      47.      1.74239      0.455109      0.72857
47.      48.      1.66591      0.441973      0.702764
48.      49.      1.59539      0.428207      0.674928
49.      50.      1.53788      0.415496      0.648434
50.      51.      1.48467      0.401694      0.620612
51.      52.      1.43332      0.387919      0.594113
52.      53.      1.3876      0.375674      0.571323
53.      54.      1.34132      0.363265      0.549483
54.      55.      1.29741      0.351501      0.529648
55.      56.      1.25796      0.34093      0.512429
56.      57.      1.21676      0.329819      0.49498
57.      58.      1.18277      0.320737      0.481069
58.      59.      1.14591      0.310832      0.466146
59.      60.      1.11295      0.302003      0.452969
60.      61.      1.07967      0.293068      0.439637
61.      62.      1.04704      0.28429      0.426525
62.      63.      1.01677      0.276154      0.414378
63.      64.      0.989233      0.268754      0.403335
64.      65.      0.962365      0.261562      0.392623
65.      66.      0.934778      0.254089      0.381419
66.      67.      0.908778      0.247141      0.371078
67.      68.      0.884578      0.240631      0.361352
68.      69.      0.861164      0.234323      0.351926
69.      70.      0.839168      0.228381      0.343036
70.      71.      0.816081      0.222186      0.33379
71.      72.      0.795222      0.216537      0.325329
72.      73.      0.775145      0.211143      0.317277
73.      74.      0.757245      0.20638      0.310202
74.      75.      0.73653      0.200751      0.301753
75.      76.      0.719182      0.196065      0.29474
76.      77.      0.702571      0.191581      0.288033
77.      78.      0.685794      0.187086      0.281336
78.      79.      0.669629      0.182747      0.27486
79.      80.      0.650657      0.177608      0.267158
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.0803      1.70391      0.706157
1.      2.      15.8941      1.68479      0.703029
2.      3.      15.5635      1.65629      0.693834
3.      4.      15.1159      1.62085      0.675768
4.      5.      14.6475      1.58328      0.65391
5.      6.      14.0798      1.53106      0.625326
6.      7.      13.633      1.48761      0.601247
7.      8.      13.1203      1.43229      0.572828
8.      9.      12.6141      1.37356      0.54366
9.      10.      12.1672      1.31844      0.516733
10.      11.      11.6472      1.25248      0.486218
11.      12.      11.2426      1.19397      0.45987
12.      13.      10.8189      1.12972      0.433194
13.      14.      10.4193      1.0656      0.408741
14.      15.      10.0033      0.998418      0.38585
15.      16.      9.65535      0.938238      0.369083
16.      17.      9.31711      0.879862      0.356106
17.      18.      9.00068      0.824769      0.346706
18.      19.      8.6027      0.763558      0.336265
19.      20.      8.33815      0.718214      0.335534
20.      21.      7.99754      0.668404      0.334079
21.      22.      7.65369      0.620555      0.332696
22.      23.      7.41361      0.58896      0.342882
23.      24.      7.07885      0.551146      0.346093
24.      25.      6.83885      0.530016      0.361351
25.      26.      6.55786      0.509915      0.376129
26.      27.      6.27202      0.492119      0.386302
27.      28.      6.12439      0.498071      0.413603
28.      29.      5.83036      0.489397      0.423686
29.      30.      5.59558      0.493631      0.442649
30.      31.      5.3711      0.503766      0.465192
31.      32.      5.13884      0.509001      0.477548
32.      33.      4.98662      0.527552      0.507659
33.      34.      4.79526      0.538947      0.526977
34.      35.      4.63294      0.552035      0.548369
35.      36.      4.37986      0.545848      0.538309
36.      37.      4.25279      0.557692      0.558795
37.      38.      4.10504      0.564524      0.570148
38.      39.      3.92672      0.559637      0.560586
39.      40.      3.84806      0.574982      0.589558
40.      41.      3.65195      0.559966      0.560914
41.      42.      3.5669      0.568089      0.578501
42.      43.      3.41672      0.557619      0.559998
43.      44.      3.34108      0.56009      0.570156
44.      45.      3.23865      0.554046      0.564713
45.      46.      3.08781      0.533881      0.529797
46.      47.      3.02218      0.53132      0.535221
47.      48.      2.93161      0.521966      0.52984
48.      49.      2.82739      0.503499      0.507389
49.      50.      2.75895      0.493649      0.504968
50.      51.      2.66962      0.476528      0.491305
51.      52.      2.58967      0.460036      0.478165
52.      53.      2.50856      0.444095      0.466385
53.      54.      2.41301      0.422566      0.443253
54.      55.      2.36083      0.414522      0.442766
55.      56.      2.29143      0.402056      0.434103
56.      57.      2.2303      0.391237      0.425412
57.      58.      2.16218      0.37767      0.410672
58.      59.      2.09434      0.365196      0.397194
59.      60.      2.04929      0.360234      0.395392
60.      61.      1.99149      0.350914      0.385848
61.      62.      1.93857      0.342642      0.378008
62.      63.      1.87794      0.331288      0.36448
63.      64.      1.81421      0.318158      0.347734
64.      65.      1.78425      0.316999      0.351395
65.      66.      1.73909      0.309457      0.343382
66.      67.      1.69452      0.301234      0.333778
67.      68.      1.64385      0.291996      0.3231
68.      69.      1.60322      0.285075      0.315773
69.      70.      1.56497      0.279448      0.310879
70.      71.      1.52856      0.27337      0.304362
71.      72.      1.48689      0.266028      0.296477
72.      73.      1.44604      0.258259      0.286896
73.      74.      1.42786      0.257813      0.289854
74.      75.      1.3816      0.247646      0.276137
75.      76.      1.34825      0.241651      0.26932
76.      77.      1.32812      0.240155      0.270009
77.      78.      1.28516      0.231305      0.258902
78.      79.      1.25849      0.227289      0.255212
79.      80.      1.22784      0.221999      0.249486
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      15.7185      0.983356      0.225393
1.      2.      15.5537      0.970889      0.211248
2.      3.      15.2587      0.943048      0.178007
3.      4.      14.8517      0.896386      0.128996
4.      5.      14.4211      0.836366      0.0832824
5.      6.      13.8874      0.760838      0.0646728
6.      7.      13.4681      0.686725      0.0663317
7.      8.      12.9799      0.608392      0.0645965
8.      9.      12.4952      0.532243      0.0602381
9.      10.      12.0671      0.462732      0.0580203
10.      11.      11.5653      0.395857      0.0537286
11.      12.      11.1769      0.339075      0.0526778
12.      13.      10.7688      0.28955      0.0608625
13.      14.      10.3835      0.249008      0.0749775
14.      15.      9.98067      0.224238      0.0923227
15.      16.      9.64445      0.22001      0.114555
16.      17.      9.31653      0.218703      0.137978
17.      18.      9.00902      0.219934      0.160337
18.      19.      8.61845      0.219995      0.179084
19.      20.      8.36027      0.230232      0.202721
20.      21.      8.0247      0.239777      0.223229
21.      22.      7.68481      0.248441      0.240007
22.      23.      7.44824      0.270739      0.266365
23.      24.      7.11565      0.283383      0.282917
24.      25.      6.87752      0.308262      0.309628
25.      26.      6.5973      0.331041      0.333919
26.      27.      6.31135      0.350284      0.35145
27.      28.      6.16384      0.387155      0.385685
28.      29.      5.86797      0.405791      0.401056
29.      30.      5.63107      0.431933      0.424818
30.      31.      5.40395      0.459291      0.451381
31.      32.      5.16875      0.476732      0.466542
32.      33.      5.01416      0.504014      0.499307
33.      34.      4.82004      0.521768      0.520362
34.      35.      4.65514      0.539384      0.543171
35.      36.      4.39879      0.536206      0.533649
36.      37.      4.26944      0.550329      0.555202
37.      38.      4.11931      0.558692      0.567301
38.      39.      3.93851      0.554658      0.558208
39.      40.      3.8581      0.570941      0.587964
40.      41.      3.6597      0.556104      0.559641
41.      42.      3.57312      0.564716      0.577716
42.      43.      3.42129      0.554403      0.559473
43.      44.      3.34449      0.557227      0.56987
44.      45.      3.24099      0.551442      0.564566
45.      46.      3.0892      0.53147      0.529725
46.      47.      3.02299      0.529273      0.535203
47.      48.      2.93199      0.520284      0.529843
48.      49.      2.82751      0.502197      0.507392
49.      50.      2.75896      0.492722      0.504969
50.      51.      2.66962      0.475957      0.491305
51.      52.      2.58967      0.459735      0.478165
52.      53.      2.50856      0.44399      0.466385
53.      54.      2.41301      0.42259      0.443253
54.      55.      2.36083      0.414579      0.442766
55.      56.      2.29143      0.40212      0.434103
56.      57.      2.2303      0.39128      0.425412
57.      58.      2.16218      0.37769      0.410672
58.      59.      2.09434      0.3652      0.397194
59.      60.      2.04929      0.360235      0.395392
60.      61.      1.99149      0.350914      0.385848
61.      62.      1.93857      0.342642      0.378008
62.      63.      1.87794      0.331288      0.36448
63.      64.      1.81421      0.318158      0.347734
64.      65.      1.78425      0.316999      0.351395
65.      66.      1.73909      0.309457      0.343382
66.      67.      1.69452      0.301234      0.333778
67.      68.      1.64385      0.291996      0.3231
68.      69.      1.60322      0.285075      0.315773
69.      70.      1.56497      0.279448      0.310879
70.      71.      1.52856      0.27337      0.304362
71.      72.      1.48689      0.266028      0.296477
72.      73.      1.44604      0.258259      0.286896
73.      74.      1.42786      0.257813      0.289854
74.      75.      1.3816      0.247646      0.276137
75.      76.      1.34825      0.241651      0.26932
76.      77.      1.32812      0.240155      0.270009
77.      78.      1.28516      0.231305      0.258902
78.      79.      1.25849      0.227289      0.255212
79.      80.      1.22784      0.221999      0.249486
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9215      0.00311937      0.00311937
1.      2.      12.737      0.0030726      0.0030726
2.      3.      12.399      0.00316716      0.00316716
3.      4.      12.006      0.00328478      0.00328478
4.      5.      11.6018      0.00340723      0.00340723
5.      6.      11.1996      0.00352323      0.00352323
6.      7.      10.8101      0.00363186      0.00363186
7.      8.      10.4308      0.00373457      0.00373457
8.      9.      10.0611      0.0038326      0.0038326
9.      10.      9.70407      0.00392304      0.00392304
10.      11.      9.36546      0.00400868      0.00400868
11.      12.      9.0512      0.00408335      0.00408335
12.      13.      8.75427      0.00414464      0.00414464
13.      14.      8.46832      0.00419309      0.00419309
14.      15.      8.18843      0.00422755      0.00422755
15.      16.      7.91989      0.00425216      0.00425216
16.      17.      7.65372      0.00426256      0.00426256
17.      18.      7.38828      0.00425546      0.00425546
18.      19.      7.13123      0.00424087      0.00424087
19.      20.      6.87214      0.00421015      0.00421015
20.      21.      6.61651      0.0041646      0.0041646
21.      22.      6.36493      0.00410702      0.00410702
22.      23.      6.11502      0.00403456      0.00403456
23.      24.      5.86599      0.00394712      0.00394712
24.      25.      5.61971      0.00384753      0.00384753
25.      26.      5.37377      0.00372929      0.00372929
26.      27.      5.13035      0.00359461      0.00359461
27.      28.      4.89014      0.0034463      0.0034463
28.      29.      4.65299      0.00328577      0.00328577
29.      30.      4.41319      0.00310081      0.00310081
30.      31.      4.1833      0.00291587      0.00291587
31.      32.      3.95504      0.00272542      0.00272542
32.      33.      3.73922      0.00254212      0.00254212
33.      34.      3.53392      0.0023702      0.0023702
34.      35.      3.33936      0.0022101      0.0022101
35.      36.      3.15456      0.00205176      0.00205176
36.      37.      2.97413      0.0019      0.0019
37.      38.      2.80913      0.00176925      0.00176925
38.      39.      2.65382      0.00163659      0.00163659
39.      40.      2.50786      0.00152862      0.00152862
40.      41.      2.3727      0.00142755      0.00142755
41.      42.      2.24746      0.0013408      0.0013408
42.      43.      2.12936      0.00126243      0.00126243
43.      44.      2.01915      0.00119663      0.00119663
44.      45.      1.91681      0.00114025      0.00114025
45.      46.      1.82585      0.00109554      0.00109554
46.      47.      1.74239      0.00105923      0.00105923
47.      48.      1.66591      0.00103335      0.00103335
48.      49.      1.59539      0.00100834      0.00100834
49.      50.      1.53788      0.000997054      0.000997054
50.      51.      1.48467      0.00098026      0.00098026
51.      52.      1.43332      0.000962538      0.000962538
52.      53.      1.3876      0.000954576      0.000954576
53.      54.      1.34132      0.000938664      0.000938664
54.      55.      1.29741      0.000923393      0.000923393
55.      56.      1.25796      0.000915157      0.000915157
56.      57.      1.21676      0.000900629      0.000900629
57.      58.      1.18277      0.000889294      0.000889294
58.      59.      1.14591      0.000879476      0.000879476
59.      60.      1.11295      0.000873337      0.000873337
60.      61.      1.07967      0.000858399      0.000858399
61.      62.      1.04704      0.000848639      0.000848639
62.      63.      1.01677      0.000834621      0.000834621
63.      64.      0.989233      0.000831548      0.000831548
64.      65.      0.962365      0.00082458      0.00082458
65.      66.      0.934778      0.000808713      0.000808713
66.      67.      0.908778      0.00080406      0.00080406
67.      68.      0.884578      0.000791893      0.000791893
68.      69.      0.861164      0.000781928      0.000781928
69.      70.      0.839168      0.000776006      0.000776006
70.      71.      0.816081      0.000761625      0.000761625
71.      72.      0.795222      0.000751865      0.000751865
72.      73.      0.775145      0.000746677      0.000746677
73.      74.      0.757245      0.000747901      0.000747901
74.      75.      0.73653      0.00073167      0.00073167
75.      76.      0.719182      0.000723759      0.000723759
76.      77.      0.702571      0.00071902      0.00071902
77.      78.      0.685794      0.000713972      0.000713972
78.      79.      0.669629      0.000708349      0.000708349
79.      80.      0.650657      0.000690519      0.000690519
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.0803      0.103768      0.103768
1.      2.      15.8941      0.0244057      0.0244057
2.      3.      15.5635      0.0234103      0.0234103
3.      4.      15.1159      0.0190056      0.0190056
4.      5.      14.6475      0.0192955      0.0192955
5.      6.      14.0798      0.0223377      0.0223377
6.      7.      13.633      0.0230304      0.0230304
7.      8.      13.1203      0.0220016      0.0220016
8.      9.      12.6141      0.0220128      0.0220128
9.      10.      12.1672      0.0226984      0.0226984
10.      11.      11.6472      0.0232978      0.0232978
11.      12.      11.2426      0.024198      0.024198
12.      13.      10.8189      0.024592      0.024592
13.      14.      10.4193      0.0231171      0.0231171
14.      15.      10.0033      0.0243997      0.0243997
15.      16.      9.65535      0.025286      0.025286
16.      17.      9.31711      0.0249106      0.0249106
17.      18.      9.00068      0.025387      0.025387
18.      19.      8.6027      0.0264209      0.0264209
19.      20.      8.33815      0.0247293      0.0247293
20.      21.      7.99754      0.024673      0.024673
21.      22.      7.65369      0.0263662      0.0263662
22.      23.      7.41361      0.0257086      0.0257086
23.      24.      7.07885      0.0228795      0.0228795
24.      25.      6.83885      0.022593      0.022593
25.      26.      6.55786      0.0231114      0.0231114
26.      27.      6.27202      0.022215      0.022215
27.      28.      6.12439      0.0217424      0.0217424
28.      29.      5.83036      0.0219271      0.0219271
29.      30.      5.59558      0.0202294      0.0202294
30.      31.      5.3711      0.0198605      0.0198605
31.      32.      5.13884      0.0208085      0.0208085
32.      33.      4.98662      0.019943      0.019943
33.      34.      4.79526      0.0175528      0.0175528
34.      35.      4.63294      0.0162113      0.0162113
35.      36.      4.37986      0.0190297      0.0190297
36.      37.      4.25279      0.0188609      0.0188609
37.      38.      4.10504      0.0152978      0.0152978
38.      39.      3.92672      0.0150366      0.0150366
39.      40.      3.84806      0.0152113      0.0152113
40.      41.      3.65195      0.0141095      0.0141095
41.      42.      3.5669      0.0128827      0.0128827
42.      43.      3.41672      0.0125127      0.0125127
43.      44.      3.34108      0.0126639      0.0126639
44.      45.      3.23865      0.0242839      0.0242839
45.      46.      3.08781      0.0238473      0.0238473
46.      47.      3.02218      0.0117521      0.0117521
47.      48.      2.93161      0.0117397      0.0117397
48.      49.      2.82739      0.0119659      0.0119659
49.      50.      2.75895      0.0119418      0.0119418
50.      51.      2.66962      0.0104103      0.0104103
51.      52.      2.58967      0.00928445      0.00928445
52.      53.      2.50856      0.0101221      0.0101221
53.      54.      2.41301      0.0106182      0.0106182
54.      55.      2.36083      0.00985235      0.00985235
55.      56.      2.29143      0.00997749      0.00997749
56.      57.      2.2303      0.0106973      0.0106973
57.      58.      2.16218      0.00945365      0.00945365
58.      59.      2.09434      0.00858158      0.00858158
59.      60.      2.04929      0.00891427      0.00891427
60.      61.      1.99149      0.00897423      0.00897423
61.      62.      1.93857      0.00866436      0.00866436
62.      63.      1.87794      0.00905209      0.00905209
63.      64.      1.81421      0.00881185      0.00881185
64.      65.      1.78425      0.00889418      0.00889418
65.      66.      1.73909      0.00904692      0.00904692
66.      67.      1.69452      0.00804823      0.00804823
67.      68.      1.64385      0.00778971      0.00778971
68.      69.      1.60322      0.00747006      0.00747006
69.      70.      1.56497      0.00768006      0.00768006
70.      71.      1.52856      0.0076837      0.0076837
71.      72.      1.48689      0.00769341      0.00769341
72.      73.      1.44604      0.00759457      0.00759457
73.      74.      1.42786      0.00758036      0.00758036
74.      75.      1.3816      0.00777893      0.00777893
75.      76.      1.34825      0.00729284      0.00729284
76.      77.      1.32812      0.0070293      0.0070293
77.      78.      1.28516      0.00699434      0.00699434
78.      79.      1.25849      0.00701715      0.00701715
79.      80.      1.22784      0.006875      0.006875
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      15.7185      0.101437      0.101437
1.      2.      15.5537      0.0238982      0.0238982
2.      3.      15.2587      0.0229663      0.0229663
3.      4.      14.8517      0.0186886      0.0186886
4.      5.      14.4211      0.0190092      0.0190092
5.      6.      13.8874      0.0220405      0.0220405
6.      7.      13.4681      0.0227579      0.0227579
7.      8.      12.9799      0.0217707      0.0217707
8.      9.      12.4952      0.0218082      0.0218082
9.      10.      12.0671      0.0225131      0.0225131
10.      11.      11.5653      0.0231337      0.0231337
11.      12.      11.1769      0.0240549      0.0240549
12.      13.      10.7688      0.0244746      0.0244746
13.      14.      10.3835      0.0230324      0.0230324
14.      15.      9.98067      0.0243381      0.0243381
15.      16.      9.64445      0.0252501      0.0252501
16.      17.      9.31653      0.0249008      0.0249008
17.      18.      9.00902      0.025402      0.025402
18.      19.      8.61845      0.0264617      0.0264617
19.      20.      8.36027      0.0247873      0.0247873
20.      21.      8.0247      0.0247508      0.0247508
21.      22.      7.68481      0.0264708      0.0264708
22.      23.      7.44824      0.0258284      0.0258284
23.      24.      7.11565      0.0229993      0.0229993
24.      25.      6.87752      0.0227252      0.0227252
25.      26.      6.5973      0.0232604      0.0232604
26.      27.      6.31135      0.0223687      0.0223687
27.      28.      6.16384      0.0219011      0.0219011
28.      29.      5.86797      0.0220942      0.0220942
29.      30.      5.63107      0.020386      0.020386
30.      31.      5.40395      0.0200155      0.0200155
31.      32.      5.16875      0.0209714      0.0209714
32.      33.      5.01416      0.020097      0.020097
33.      34.      4.82004      0.0176845      0.0176845
34.      35.      4.65514      0.0163287      0.0163287
35.      36.      4.39879      0.0191644      0.0191644
36.      37.      4.26944      0.0189877      0.0189877
37.      38.      4.11931      0.0153928      0.0153928
38.      39.      3.93851      0.0151229      0.0151229
39.      40.      3.8581      0.0152907      0.0152907
40.      41.      3.6597      0.0141748      0.0141748
41.      42.      3.57312      0.012934      0.012934
42.      43.      3.42129      0.0125547      0.0125547
43.      44.      3.34449      0.0126985      0.0126985
44.      45.      3.24099      0.024338      0.024338
45.      46.      3.0892      0.0238857      0.0238857
46.      47.      3.02299      0.0117636      0.0117636
47.      48.      2.93199      0.011746      0.011746
48.      49.      2.82751      0.0119684      0.0119684
49.      50.      2.75896      0.0119422      0.0119422
50.      51.      2.66962      0.0104103      0.0104103
51.      52.      2.58967      0.00928445      0.00928445
52.      53.      2.50856      0.0101221      0.0101221
53.      54.      2.41301      0.0106182      0.0106182
54.      55.      2.36083      0.00985235      0.00985235
55.      56.      2.29143      0.00997749      0.00997749
56.      57.      2.2303      0.0106973      0.0106973
57.      58.      2.16218      0.00945365      0.00945365
58.      59.      2.09434      0.00858158      0.00858158
59.      60.      2.04929      0.00891427      0.00891427
60.      61.      1.99149      0.00897423      0.00897423
61.      62.      1.93857      0.00866436      0.00866436
62.      63.      1.87794      0.00905209      0.00905209
63.      64.      1.81421      0.00881185      0.00881185
64.      65.      1.78425      0.00889418      0.00889418
65.      66.      1.73909      0.00904692      0.00904692
66.      67.      1.69452      0.00804823      0.00804823
67.      68.      1.64385      0.00778971      0.00778971
68.      69.      1.60322      0.00747006      0.00747006
69.      70.      1.56497      0.00768006      0.00768006
70.      71.      1.52856      0.0076837      0.0076837
71.      72.      1.48689      0.00769341      0.00769341
72.      73.      1.44604      0.00759457      0.00759457
73.      74.      1.42786      0.00758036      0.00758036
74.      75.      1.3816      0.00777893      0.00777893
75.      76.      1.34825      0.00729284      0.00729284
76.      77.      1.32812      0.0070293      0.0070293
77.      78.      1.28516      0.00699434      0.00699434
78.      79.      1.25849      0.00701715      0.00701715
79.      80.      1.22784      0.006875      0.006875
# END HISTO1D N2LLpMC


==> Diags_Res/Diag_pptt_qTout_Res.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{nNLL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      12.9011      4.0372      4.16873
1      2      14.2621      3.97728      4.17351
2      3      13.7493      3.84704      4.10454
3      4      13.2148      3.70116      4.01737
4      5      12.6905      3.5517      3.91746
5      6      12.1765      3.40203      3.8072
6      7      11.6904      3.25466      3.68931
7      8      11.2167      3.1095      3.56517
8      9      10.7592      2.96702      3.43684
9      10      10.3289      2.82885      3.30648
10      11      9.90319      2.69503      3.17608
11      12      9.50976      2.56669      3.10917
12      13      9.12104      2.44345      3.28863
13      14      8.75218      2.32553      3.83762
14      15      8.40826      2.21281      4.71186
15      16      8.08401      2.09425      5.64082
16      17      7.80591      1.96067      5.96725
17      18      7.52989      1.93846      5.67358
18      19      7.23112      2.18581      4.92688
19      20      6.88411      2.73183      3.89148
20      21      6.48176      3.39547      2.8622
21      22      6.04735      3.71634      2.28557
22      23      5.61899      3.63999      2.07415
23      24      5.2178      3.24601      2.0021
24      25      4.86311      2.61615      1.93129
25      26      4.56409      1.90636      1.82586
26      27      4.29773      1.41696      1.72042
27      28      4.05232      1.15698      1.6234
28      29      3.82973      1.03762      1.53527
29      30      3.62443      0.974188      1.45386
30.      31.      3.43639      0.923875      1.37931
31.      32.      3.25817      0.876392      1.30873
32.      33.      3.09869      0.833875      1.24553
33.      34.      2.94796      0.7936      1.18558
34.      35.      2.80803      0.75628      1.1301
35.      36.      2.67989      0.722088      1.07924
36.      37.      2.56026      0.690144      1.03172
37.      38.      2.44732      0.66001      0.986888
38.      39.      2.34052      0.631401      0.94426
39.      40.      2.24269      0.605263      0.905361
40.      41.      2.14886      0.580207      0.868076
41.      42.      2.06265      0.557105      0.833647
42.      43.      1.9797      0.534934      0.800641
43.      44.      1.90161      0.514009      0.769455
44.      45.      1.82968      0.494781      0.740832
45.      46.      1.76049      0.476207      0.713125
46.      47.      1.69525      0.458783      0.687195
47.      48.      1.63197      0.441787      0.661836
48.      49.      1.57463      0.426439      0.638971
49.      50.      1.52037      0.411905      0.617309
50.      51.      1.46634      0.397411      0.595699
51.      52.      1.41618      0.383882      0.575461
52.      53.      1.36831      0.37111      0.556472
53.      54.      1.32352      0.359101      0.538567
54.      55.      1.28021      0.347493      0.521262
55.      56.      1.23636      0.335722      0.5037
56.      57.      1.19651      0.324972      0.487628
57.      58.      1.15968      0.315084      0.472875
58.      59.      1.12291      0.305189      0.458092
59.      60.      1.08817      0.295854      0.444153
60.      61.      1.05555      0.287097      0.431093
61.      62.      1.02362      0.278474      0.418193
62.      63.      0.992263      0.270053      0.40563
63.      64.      0.963703      0.26237      0.394155
64.      65.      0.936966      0.255179      0.383421
65.      66.      0.909901      0.247908      0.372565
66.      67.      0.882513      0.240513      0.361504
67.      68.      0.857825      0.233852      0.351541
68.      69.      0.835686      0.227908      0.342669
69.      70.      0.810985      0.221231      0.332675
70.      71.      0.789858      0.21555      0.324193
71.      72.      0.768529      0.209796      0.315589
72.      73.      0.747333      0.204074      0.307027
73.      74.      0.72814      0.19889      0.299273
74.      75.      0.708074      0.193467      0.291155
75.      76.      0.689002      0.188316      0.283446
76.      77.      0.670713      0.183395      0.276099
77.      78.      0.654261      0.178886      0.269303
78.      79.      0.639128      0.174826      0.263248
79.      80.      0.622457      0.170349      0.256563
80.      81.      0.605355      0.165715      0.249619
81.      82.      0.592369      0.162195      0.244345
82.      83.      0.577332      0.158163      0.23833
83.      84.      0.562615      0.154177      0.232361
84.      85.      0.549564      0.150628      0.227031
85.      86.      0.535952      0.146954      0.221532
86.      87.      0.522911      0.143416      0.216225
87.      88.      0.511398      0.1403      0.211559
88.      89.      0.499478      0.137038      0.20665
89.      90.      0.486518      0.133549      0.201437
90.      91.      0.475933      0.130694      0.197169
91.      92.      0.465339      0.127811      0.192837
92.      93.      0.455151      0.125033      0.18866
93.      94.      0.444349      0.122109      0.184281
94.      95.      0.434373      0.119394      0.180201
95.      96.      0.425999      0.11712      0.176792
96.      97.      0.414994      0.114156      0.17236
97.      98.      0.406825      0.111957      0.169076
98.      99.      0.397501      0.10941      0.165243
99.      100.      0.388024      0.106818      0.161342
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      16.5679      2.1041      1.15795
1      2      16.7599      2.29988      1.21648
2      3      17.7461      2.00517      1.12636
3      4      17.1776      1.93691      1.09814
4      5      16.5486      1.86563      1.05914
5      6      15.8213      1.7891      1.00777
6      7      15.2565      1.71528      0.960233
7      8      14.5033      1.63229      0.896192
8      9      13.9417      1.5555      0.847694
9      10      13.3417      1.47602      0.793033
10      11      12.819      1.40009      0.744427
11      12      12.2784      1.32486      0.694461
12      13      11.743      1.25224      0.646368
13      14      11.2043      1.18123      0.598564
14      15      10.796      1.11872      0.566478
15      16      10.3538      1.0498      0.525675
16      17      10.0413      0.965328      0.488167
17      18      9.72981      0.867624      0.444653
18      19      9.58082      0.814507      0.47813
19      20      9.36451      0.818773      0.554749
20      21      9.11585      0.903651      0.685856
21      22      8.83012      1.01363      0.822704
22      23      8.50216      1.10333      0.942107
23      24      8.11991      1.14332      1.00555
24      25      7.72604      1.14146      1.02966
25      26      7.3271      1.10134      1.01015
26      27      6.93072      1.04869      0.970592
27      28      6.64752      1.02596      0.97481
28      29      6.2947      0.974202      0.928744
29      30      6.02708      0.94625      0.919198
30.      31.      5.76395      0.912698      0.895894
31.      32.      5.48195      0.872409      0.861363
32.      33.      5.2486      0.841685      0.838522
33.      34.      5.04354      0.816917      0.823494
34.      35.      4.82203      0.784297      0.79456
35.      36.      4.61337      0.754005      0.767767
36.      37.      4.45395      0.735696      0.758293
37.      38.      4.27095      0.708115      0.732766
38.      39.      4.06738      0.671378      0.690733
39.      40.      3.92751      0.654746      0.681147
40.      41.      3.80804      0.641503      0.675541
41.      42.      3.65144      0.614098      0.644848
42.      43.      3.52138      0.596365      0.631106
43.      44.      3.39034      0.575098      0.609274
44.      45.      3.27284      0.557984      0.594443
45.      46.      3.17703      0.545863      0.586294
46.      47.      3.05837      0.526069      0.565385
47.      48.      2.946      0.507369      0.54592
48.      49.      2.84843      0.491557      0.529894
49.      50.      2.76701      0.480223      0.520571
50.      51.      2.67901      0.466802      0.508175
51.      52.      2.59041      0.4519      0.492373
52.      53.      2.48796      0.432301      0.468603
53.      54.      2.42436      0.42473      0.464434
54.      55.      2.34839      0.412496      0.452337
55.      56.      2.26073      0.395058      0.430572
56.      57.      2.21104      0.390763      0.430882
57.      58.      2.13644      0.376321      0.413394
58.      59.      2.07814      0.367042      0.404218
59.      60.      2.02836      0.360967      0.400648
60.      61.      1.95801      0.347637      0.384659
61.      62.      1.90362      0.338345      0.374654
62.      63.      1.84697      0.329123      0.365368
63.      64.      1.788      0.31724      0.350276
64.      65.      1.75      0.313091      0.34879
65.      66.      1.7106      0.307401      0.343815
66.      67.      1.6291      0.288109      0.316753
67.      68.      1.61417      0.291145      0.326811
68.      69.      1.56255      0.280779      0.313733
69.      70.      1.51162      0.270908      0.301803
70.      71.      1.48977      0.26973      0.30371
71.      72.      1.44256      0.260051      0.291313
72.      73.      1.40307      0.252791      0.282797
73.      74.      1.37079      0.248227      0.279216
74.      75.      1.33372      0.240788      0.269891
75.      76.      1.3059      0.237244      0.267478
76.      77.      1.26434      0.229011      0.257374
77.      78.      1.23341      0.223464      0.251306
78.      79.      1.21169      0.220824      0.249558
79.      80.      1.2177      0.228414      0.265767
80.      81.      1.11584      0.197231      0.215578
81.      82.      1.12665      0.206144      0.233873
82.      83.      1.08664      0.197116      0.221364
83.      84.      1.06599      0.193785      0.218221
84.      85.      1.04728      0.191957      0.217953
85.      86.      1.02505      0.188154      0.21382
86.      87.      0.981594      0.177403      0.198206
87.      88.      0.977172      0.180007      0.205259
88.      89.      0.941433      0.170944      0.191894
89.      90.      0.921074      0.16823      0.189971
90.      91.      0.897902      0.16332      0.183466
91.      92.      0.8832      0.161825      0.183295
92.      93.      0.855955      0.156074      0.17577
93.      94.      0.846931      0.15552      0.176307
94.      95.      0.827447      0.151736      0.171791
95.      96.      0.812925      0.149932      0.170741
96.      97.      0.788266      0.144657      0.163832
97.      98.      0.776688      0.143195      0.162876
98.      99.      0.753576      0.138352      0.156608
99.      100.      0.741288      0.136992      0.156211
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= nNLL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      16.4174      0.983031      0.186061
1      2      16.6293      1.40631      0.444158
2      3      17.6474      0.957739      0.179234
3      4      17.1133      0.920212      0.192804
4      5      16.515      0.867839      0.199943
5      6      15.8128      0.799633      0.180139
6      7      15.2679      0.738062      0.199385
7      8      14.5305      0.658673      0.138628
8      9      13.9819      0.59985      0.165936
9      10      13.3926      0.538716      0.15375
10      11      12.8792      0.490414      0.163262
11      12      12.3468      0.445161      0.154836
12      13      11.8188      0.405705      0.141613
13      14      11.2865      0.367883      0.112908
14      15      10.8839      0.353139      0.141421
15      16      10.4459      0.331965      0.129711
16      17      10.1335      0.343983      0.168111
17      18      9.81699      0.382158      0.204722
18      19      9.65779      0.512513      0.354599
19      20      9.42617      0.670557      0.50105
20      21      9.15861      0.851131      0.668392
21      22      8.85626      0.998633      0.817997
22      23      8.51566      1.10011      0.941146
23      24      8.12491      1.14294      1.00544
24      25      7.72675      1.14145      1.02965
25      26      7.3271      1.10134      1.01015
26      27      6.93072      1.04869      0.970592
27      28      6.64752      1.02596      0.97481
28      29      6.2947      0.974202      0.928744
29      30      6.02708      0.94625      0.919198
30.      31.      5.76395      0.912698      0.895894
31.      32.      5.48195      0.872409      0.861363
32.      33.      5.2486      0.841685      0.838522
33.      34.      5.04354      0.816917      0.823494
34.      35.      4.82203      0.784297      0.79456
35.      36.      4.61337      0.754005      0.767767
36.      37.      4.45395      0.735696      0.758293
37.      38.      4.27095      0.708115      0.732766
38.      39.      4.06738      0.671378      0.690733
39.      40.      3.92751      0.654746      0.681147
40.      41.      3.80804      0.641503      0.675541
41.      42.      3.65144      0.614098      0.644848
42.      43.      3.52138      0.596365      0.631106
43.      44.      3.39034      0.575098      0.609274
44.      45.      3.27284      0.557984      0.594443
45.      46.      3.17703      0.545863      0.586294
46.      47.      3.05837      0.526069      0.565385
47.      48.      2.946      0.507369      0.54592
48.      49.      2.84843      0.491557      0.529894
49.      50.      2.76701      0.480223      0.520571
50.      51.      2.67901      0.466802      0.508175
51.      52.      2.59041      0.4519      0.492373
52.      53.      2.48796      0.432301      0.468603
53.      54.      2.42436      0.42473      0.464434
54.      55.      2.34839      0.412496      0.452337
55.      56.      2.26073      0.395058      0.430572
56.      57.      2.21104      0.390763      0.430882
57.      58.      2.13644      0.376321      0.413394
58.      59.      2.07814      0.367042      0.404218
59.      60.      2.02836      0.360967      0.400648
60.      61.      1.95801      0.347637      0.384659
61.      62.      1.90362      0.338345      0.374654
62.      63.      1.84697      0.329123      0.365368
63.      64.      1.788      0.31724      0.350276
64.      65.      1.75      0.313091      0.34879
65.      66.      1.7106      0.307401      0.343815
66.      67.      1.6291      0.288109      0.316753
67.      68.      1.61417      0.291145      0.326811
68.      69.      1.56255      0.280779      0.313733
69.      70.      1.51162      0.270908      0.301803
70.      71.      1.48977      0.26973      0.30371
71.      72.      1.44256      0.260051      0.291313
72.      73.      1.40307      0.252791      0.282797
73.      74.      1.37079      0.248227      0.279216
74.      75.      1.33372      0.240788      0.269891
75.      76.      1.3059      0.237244      0.267478
76.      77.      1.26434      0.229011      0.257374
77.      78.      1.23341      0.223464      0.251306
78.      79.      1.21169      0.220824      0.249558
79.      80.      1.2177      0.228414      0.265767
80.      81.      1.11584      0.197231      0.215578
81.      82.      1.12665      0.206144      0.233873
82.      83.      1.08664      0.197116      0.221364
83.      84.      1.06599      0.193785      0.218221
84.      85.      1.04728      0.191957      0.217953
85.      86.      1.02505      0.188154      0.21382
86.      87.      0.981594      0.177403      0.198206
87.      88.      0.977172      0.180007      0.205259
88.      89.      0.941433      0.170944      0.191894
89.      90.      0.921074      0.16823      0.189971
90.      91.      0.897902      0.16332      0.183466
91.      92.      0.8832      0.161825      0.183295
92.      93.      0.855955      0.156074      0.17577
93.      94.      0.846931      0.15552      0.176307
94.      95.      0.827447      0.151736      0.171791
95.      96.      0.812925      0.149932      0.170741
96.      97.      0.788266      0.144657      0.163832
97.      98.      0.776688      0.143195      0.162876
98.      99.      0.753576      0.138352      0.156608
99.      100.      0.741288      0.136992      0.156211
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      12.9011      0.119576      0.119576
1      2      14.2621      0.127049      0.127049
2      3      13.7493      0.120772      0.120772
3      4      13.2148      0.119086      0.119086
4      5      12.6905      0.118198      0.118198
5      6      12.1765      0.117612      0.117612
6      7      11.6904      0.117164      0.117164
7      8      11.2167      0.116772      0.116772
8      9      10.7592      0.116383      0.116383
9      10      10.3289      0.115966      0.115966
10      11      9.90319      0.115526      0.115526
11      12      9.50976      0.115081      0.115081
12      13      9.12104      0.114647      0.114647
13      14      8.75218      0.114249      0.114249
14      15      8.40826      0.1139      0.1139
15      16      8.08401      0.113169      0.113169
16      17      7.80591      0.110513      0.110513
17      18      7.52989      0.105471      0.105471
18      19      7.23112      0.0976989      0.0976989
19      20      6.88411      0.0864944      0.0864944
20      21      6.48176      0.071502      0.071502
21      22      6.04735      0.0556903      0.0556903
22      23      5.61899      0.0400138      0.0400138
23      24      5.2178      0.0246286      0.0246286
24      25      4.86311      0.0104004      0.0104004
25      26      4.56409      0.00151997      0.00151997
26      27      4.29773      0.00148349      0.00148349
27      28      4.05232      0.00144539      0.00144539
28      29      3.82973      0.00141389      0.00141389
29      30      3.62443      0.00137426      0.00137426
30.      31.      3.43639      0.00134568      0.00134568
31.      32.      3.25817      0.00131393      0.00131393
32.      33.      3.09869      0.00128507      0.00128507
33.      34.      2.94796      0.00125693      0.00125693
34.      35.      2.80803      0.00122952      0.00122952
35.      36.      2.67989      0.00121064      0.00121064
36.      37.      2.56026      0.00118927      0.00118927
37.      38.      2.44732      0.00116525      0.00116525
38.      39.      2.34052      0.0011385      0.0011385
39.      40.      2.24269      0.00111776      0.00111776
40.      41.      2.14886      0.00109677      0.00109677
41.      42.      2.06265      0.00107683      0.00107683
42.      43.      1.9797      0.00105945      0.00105945
43.      44.      1.90161      0.0010402      0.0010402
44.      45.      1.82968      0.00102736      0.00102736
45.      46.      1.76049      0.00100696      0.00100696
46.      47.      1.69525      0.000994349      0.000994349
47.      48.      1.63197      0.000975164      0.000975164
48.      49.      1.57463      0.000962806      0.000962806
49.      50.      1.52037      0.000949808      0.000949808
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654193      0.000654193
80.      81.      0.605355      0.0006396      0.0006396
81.      82.      0.592369      0.00063795      0.00063795
82.      83.      0.577332      0.000635263      0.000635263
83.      84.      0.562615      0.000625731      0.000625731
84.      85.      0.549564      0.000617653      0.000617653
85.      86.      0.535952      0.000612533      0.000612533
86.      87.      0.522911      0.000603219      0.000603219
87.      88.      0.511398      0.000600882      0.000600882
88.      89.      0.499478      0.000595246      0.000595246
89.      90.      0.486518      0.000585399      0.000585399
90.      91.      0.475933      0.000580514      0.000580514
91.      92.      0.465339      0.000577638      0.000577638
92.      93.      0.455151      0.000569347      0.000569347
93.      94.      0.444349      0.000563374      0.000563374
94.      95.      0.434373      0.000560253      0.000560253
95.      96.      0.425999      0.000556454      0.000556454
96.      97.      0.414994      0.000548864      0.000548864
97.      98.      0.406825      0.000546593      0.000546593
98.      99.      0.397501      0.000542684      0.000542684
99.      100.      0.388024      0.00053467      0.00053467
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      16.5679      0.136234      0.136234
1      2      16.7599      1.88454      1.88454
2      3      17.7461      0.210753      0.210753
3      4      17.1776      0.159268      0.159268
4      5      16.5486      0.151013      0.151013
5      6      15.8213      0.144185      0.144185
6      7      15.2565      0.141889      0.141889
7      8      14.5033      0.142551      0.142551
8      9      13.9417      0.137126      0.137126
9      10      13.3417      0.135922      0.135922
10      11      12.819      0.135387      0.135387
11      12      12.2784      0.134338      0.134338
12      13      11.743      0.133144      0.133144
13      14      11.2043      0.133623      0.133623
14      15      10.796      0.132674      0.132674
15      16      10.3538      0.130575      0.130575
16      17      10.0413      0.127881      0.127881
17      18      9.72981      0.121884      0.121884
18      19      9.58082      0.112593      0.112593
19      20      9.36451      0.0999064      0.0999064
20      21      9.11585      0.083315      0.083315
21      22      8.83012      0.0658342      0.0658342
22      23      8.50216      0.0484272      0.0484272
23      24      8.11991      0.0327511      0.0327511
24      25      7.72604      0.0201437      0.0201437
25      26      7.3271      0.016325      0.016325
26      27      6.93072      0.016641      0.016641
27      28      6.64752      0.0162399      0.0162399
28      29      6.2947      0.0147482      0.0147482
29      30      6.02708      0.0140704      0.0140704
30.      31.      5.76395      0.0146048      0.0146048
31.      32.      5.48195      0.0141851      0.0141851
32.      33.      5.2486      0.0135909      0.0135909
33.      34.      5.04354      0.016784      0.016784
34.      35.      4.82203      0.0164687      0.0164687
35.      36.      4.61337      0.012507      0.012507
36.      37.      4.45395      0.0122237      0.0122237
37.      38.      4.27095      0.012129      0.012129
38.      39.      4.06738      0.0115074      0.0115074
39.      40.      3.92751      0.0119206      0.0119206
40.      41.      3.80804      0.0120148      0.0120148
41.      42.      3.65144      0.0109456      0.0109456
42.      43.      3.52138      0.0105057      0.0105057
43.      44.      3.39034      0.0113874      0.0113874
44.      45.      3.27284      0.0115116      0.0115116
45.      46.      3.17703      0.0108341      0.0108341
46.      47.      3.05837      0.0100072      0.0100072
47.      48.      2.946      0.00941665      0.00941665
48.      49.      2.84843      0.00951266      0.00951266
49.      50.      2.76701      0.0101371      0.0101371
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
80.      81.      1.11584      0.0298607      0.0298607
81.      82.      1.12665      0.0057695      0.0057695
82.      83.      1.08664      0.00649248      0.00649248
83.      84.      1.06599      0.00659478      0.00659478
84.      85.      1.04728      0.00551217      0.00551217
85.      86.      1.02505      0.00543725      0.00543725
86.      87.      0.981594      0.00547522      0.00547522
87.      88.      0.977172      0.0056195      0.0056195
88.      89.      0.941433      0.005749      0.005749
89.      90.      0.921074      0.00557346      0.00557346
90.      91.      0.897902      0.00531018      0.00531018
91.      92.      0.8832      0.00500293      0.00500293
92.      93.      0.855955      0.007077      0.007077
93.      94.      0.846931      0.00720301      0.00720301
94.      95.      0.827447      0.00493308      0.00493308
95.      96.      0.812925      0.00469283      0.00469283
96.      97.      0.788266      0.00500866      0.00500866
97.      98.      0.776688      0.00526793      0.00526793
98.      99.      0.753576      0.00500343      0.00500343
99.      100.      0.741288      0.00468432      0.00468432
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= nNLL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      16.4174      0.136132      0.136132
1      2      16.6293      1.88453      1.88453
2      3      17.6474      0.210734      0.210734
3      4      17.1133      0.159261      0.159261
4      5      16.515      0.151009      0.151009
5      6      15.8128      0.144175      0.144175
6      7      15.2679      0.141871      0.141871
7      8      14.5305      0.142525      0.142525
8      9      13.9819      0.137093      0.137093
9      10      13.3926      0.135887      0.135887
10      11      12.8792      0.135352      0.135352
11      12      12.3468      0.134303      0.134303
12      13      11.8188      0.133106      0.133106
13      14      11.2865      0.133583      0.133583
14      15      10.8839      0.132628      0.132628
15      16      10.4459      0.13052      0.13052
16      17      10.1335      0.127819      0.127819
17      18      9.81699      0.12182      0.12182
18      19      9.65779      0.112528      0.112528
19      20      9.42617      0.0998427      0.0998427
20      21      9.15861      0.0832586      0.0832586
21      22      8.85626      0.0657883      0.0657883
22      23      8.51566      0.0483909      0.0483909
23      24      8.12491      0.0327277      0.0327277
24      25      7.72675      0.0201376      0.0201376
25      26      7.3271      0.016325      0.016325
26      27      6.93072      0.016641      0.016641
27      28      6.64752      0.0162399      0.0162399
28      29      6.2947      0.0147482      0.0147482
29      30      6.02708      0.0140704      0.0140704
30.      31.      5.76395      0.0146048      0.0146048
31.      32.      5.48195      0.0141851      0.0141851
32.      33.      5.2486      0.0135909      0.0135909
33.      34.      5.04354      0.016784      0.016784
34.      35.      4.82203      0.0164687      0.0164687
35.      36.      4.61337      0.012507      0.012507
36.      37.      4.45395      0.0122237      0.0122237
37.      38.      4.27095      0.012129      0.012129
38.      39.      4.06738      0.0115074      0.0115074
39.      40.      3.92751      0.0119206      0.0119206
40.      41.      3.80804      0.0120148      0.0120148
41.      42.      3.65144      0.0109456      0.0109456
42.      43.      3.52138      0.0105057      0.0105057
43.      44.      3.39034      0.0113874      0.0113874
44.      45.      3.27284      0.0115116      0.0115116
45.      46.      3.17703      0.0108341      0.0108341
46.      47.      3.05837      0.0100072      0.0100072
47.      48.      2.946      0.00941665      0.00941665
48.      49.      2.84843      0.00951266      0.00951266
49.      50.      2.76701      0.0101371      0.0101371
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
80.      81.      1.11584      0.0298607      0.0298607
81.      82.      1.12665      0.0057695      0.0057695
82.      83.      1.08664      0.00649248      0.00649248
83.      84.      1.06599      0.00659478      0.00659478
84.      85.      1.04728      0.00551217      0.00551217
85.      86.      1.02505      0.00543725      0.00543725
86.      87.      0.981594      0.00547522      0.00547522
87.      88.      0.977172      0.0056195      0.0056195
88.      89.      0.941433      0.005749      0.005749
89.      90.      0.921074      0.00557346      0.00557346
90.      91.      0.897902      0.00531018      0.00531018
91.      92.      0.8832      0.00500293      0.00500293
92.      93.      0.855955      0.007077      0.007077
93.      94.      0.846931      0.00720301      0.00720301
94.      95.      0.827447      0.00493308      0.00493308
95.      96.      0.812925      0.00469283      0.00469283
96.      97.      0.788266      0.00500866      0.00500866
97.      98.      0.776688      0.00526793      0.00526793
98.      99.      0.753576      0.00500343      0.00500343
99.      100.      0.741288      0.00468432      0.00468432
# END HISTO1D N2LLpMC


==> Diags_Res/Diag_pptt_qTout_Res_Add.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{nNLL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      12.9011      4.0372      4.1672
1      2      14.2621      3.97728      4.17223
2      3      13.7493      3.84704      4.10358
3      4      13.2148      3.70116      4.0167
4      5      12.6905      3.5517      3.91699
5      6      12.1765      3.40203      3.80687
6      7      11.6904      3.25466      3.68907
7      8      11.2167      3.1095      3.565
8      9      10.7592      2.96702      3.43672
9      10      10.3289      2.82885      3.30639
10      11      9.90319      2.69503      3.17469
11      12      9.50976      2.56669      3.05365
12      13      9.12104      2.44345      2.95954
13      14      8.75218      2.32553      2.88947
14      15      8.40826      2.21281      2.82129
15      16      8.08401      2.09352      2.70689
16      17      7.80591      1.92821      2.47433
17      18      7.52989      1.7259      2.18976
18      19      7.23112      1.519      1.94662
19      20      6.88411      1.35678      1.82155
20      21      6.48176      1.30196      1.85263
21      22      6.04735      1.32146      1.95661
22      23      5.61899      1.34396      2.0397
23      24      5.2178      1.33797      2.05603
24      25      4.86311      1.29534      1.99096
25      26      4.56409      1.22434      1.86326
26      27      4.29773      1.15339      1.73745
27      28      4.05232      1.08807      1.62873
28      29      3.82973      1.02877      1.5361
29      30      3.62443      0.974018      1.45388
30.      31.      3.43639      0.923875      1.37931
31.      32.      3.25817      0.876392      1.30873
32.      33.      3.09869      0.833875      1.24553
33.      34.      2.94796      0.7936      1.18558
34.      35.      2.80803      0.75628      1.1301
35.      36.      2.67989      0.722088      1.07924
36.      37.      2.56026      0.690144      1.03172
37.      38.      2.44732      0.66001      0.986888
38.      39.      2.34052      0.631401      0.94426
39.      40.      2.24269      0.605263      0.905361
40.      41.      2.14886      0.580207      0.868076
41.      42.      2.06265      0.557105      0.833647
42.      43.      1.9797      0.534934      0.800641
43.      44.      1.90161      0.514009      0.769455
44.      45.      1.82968      0.494781      0.740832
45.      46.      1.76049      0.476207      0.713125
46.      47.      1.69525      0.458783      0.687195
47.      48.      1.63197      0.441787      0.661836
48.      49.      1.57463      0.426439      0.638971
49.      50.      1.52037      0.411905      0.617309
50.      51.      1.46634      0.397411      0.595699
51.      52.      1.41618      0.383882      0.575461
52.      53.      1.36831      0.37111      0.556472
53.      54.      1.32352      0.359101      0.538567
54.      55.      1.28021      0.347493      0.521262
55.      56.      1.23636      0.335722      0.5037
56.      57.      1.19651      0.324972      0.487628
57.      58.      1.15968      0.315084      0.472875
58.      59.      1.12291      0.305189      0.458092
59.      60.      1.08817      0.295854      0.444153
60.      61.      1.05555      0.287097      0.431093
61.      62.      1.02362      0.278474      0.418193
62.      63.      0.992263      0.270053      0.40563
63.      64.      0.963703      0.26237      0.394155
64.      65.      0.936966      0.255179      0.383421
65.      66.      0.909901      0.247908      0.372565
66.      67.      0.882513      0.240513      0.361504
67.      68.      0.857825      0.233852      0.351541
68.      69.      0.835686      0.227908      0.342669
69.      70.      0.810985      0.221231      0.332675
70.      71.      0.789858      0.21555      0.324193
71.      72.      0.768529      0.209796      0.315589
72.      73.      0.747333      0.204074      0.307027
73.      74.      0.72814      0.19889      0.299273
74.      75.      0.708074      0.193467      0.291155
75.      76.      0.689002      0.188316      0.283446
76.      77.      0.670713      0.183395      0.276099
77.      78.      0.654261      0.178886      0.269303
78.      79.      0.639128      0.174826      0.263248
79.      80.      0.622457      0.170349      0.256563
80.      81.      0.605355      0.165715      0.249619
81.      82.      0.592369      0.162195      0.244345
82.      83.      0.577332      0.158163      0.23833
83.      84.      0.562615      0.154177      0.232361
84.      85.      0.549564      0.150628      0.227031
85.      86.      0.535952      0.146954      0.221532
86.      87.      0.522911      0.143416      0.216225
87.      88.      0.511398      0.1403      0.211559
88.      89.      0.499478      0.137038      0.20665
89.      90.      0.486518      0.133549      0.201437
90.      91.      0.475933      0.130694      0.197169
91.      92.      0.465339      0.127811      0.192837
92.      93.      0.455151      0.125033      0.18866
93.      94.      0.444349      0.122109      0.184281
94.      95.      0.434373      0.119394      0.180201
95.      96.      0.425999      0.11712      0.176792
96.      97.      0.414994      0.114156      0.17236
97.      98.      0.406825      0.111957      0.169076
98.      99.      0.397501      0.10941      0.165243
99.      100.      0.388024      0.106818      0.161342
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      16.5679      1.95812      1.15072
1      2      16.7599      2.18042      1.20946
2      3      17.7461      1.88325      1.11853
3      4      17.1776      1.82001      1.08986
4      5      16.5486      1.7493      1.05036
5      6      15.8213      1.67723      0.998444
6      7      15.2565      1.61113      0.95047
7      8      14.5033      1.53417      0.885854
8      9      13.9417      1.46315      0.836974
9      10      13.3417      1.38874      0.781879
10      11      12.819      1.31758      0.734145
11      12      12.2784      1.2466      0.72875
12      13      11.743      1.17786      0.87033
13      14      11.2043      1.11042      1.15357
14      15      10.796      1.05175      1.50373
15      16      10.3538      0.987102      1.7936
16      17      10.0413      0.917502      1.82349
17      18      9.72981      0.86554      1.63545
18      19      9.58082      0.898193      1.34642
19      20      9.36451      1.00546      1.04002
20      21      9.11585      1.15758      0.855177
21      22      8.83012      1.24901      0.862087
22      23      8.50216      1.27386      0.94841
23      24      8.11991      1.24455      1.00609
24      25      7.72604      1.18783      1.02966
25      26      7.3271      1.11597      1.01015
26      27      6.93072      1.05206      0.970592
27      28      6.64752      1.02646      0.97481
28      29      6.2947      0.974239      0.928744
29      30      6.02708      0.94625      0.919198
30.      31.      5.76395      0.912698      0.895894
31.      32.      5.48195      0.872409      0.861363
32.      33.      5.2486      0.841685      0.838522
33.      34.      5.04354      0.816917      0.823494
34.      35.      4.82203      0.784297      0.79456
35.      36.      4.61337      0.754005      0.767767
36.      37.      4.45395      0.735696      0.758293
37.      38.      4.27095      0.708115      0.732766
38.      39.      4.06738      0.671378      0.690733
39.      40.      3.92751      0.654746      0.681147
40.      41.      3.80804      0.641503      0.675541
41.      42.      3.65144      0.614098      0.644848
42.      43.      3.52138      0.596365      0.631106
43.      44.      3.39034      0.575098      0.609274
44.      45.      3.27284      0.557984      0.594443
45.      46.      3.17703      0.545863      0.586294
46.      47.      3.05837      0.526069      0.565385
47.      48.      2.946      0.507369      0.54592
48.      49.      2.84843      0.491557      0.529894
49.      50.      2.76701      0.480223      0.520571
50.      51.      2.67901      0.466802      0.508175
51.      52.      2.59041      0.4519      0.492373
52.      53.      2.48796      0.432301      0.468603
53.      54.      2.42436      0.42473      0.464434
54.      55.      2.34839      0.412496      0.452337
55.      56.      2.26073      0.395058      0.430572
56.      57.      2.21104      0.390763      0.430882
57.      58.      2.13644      0.376321      0.413394
58.      59.      2.07814      0.367042      0.404218
59.      60.      2.02836      0.360967      0.400648
60.      61.      1.95801      0.347637      0.384659
61.      62.      1.90362      0.338345      0.374654
62.      63.      1.84697      0.329123      0.365368
63.      64.      1.788      0.31724      0.350276
64.      65.      1.75      0.313091      0.34879
65.      66.      1.7106      0.307401      0.343815
66.      67.      1.6291      0.288109      0.316753
67.      68.      1.61417      0.291145      0.326811
68.      69.      1.56255      0.280779      0.313733
69.      70.      1.51162      0.270908      0.301803
70.      71.      1.48977      0.26973      0.30371
71.      72.      1.44256      0.260051      0.291313
72.      73.      1.40307      0.252791      0.282797
73.      74.      1.37079      0.248227      0.279216
74.      75.      1.33372      0.240788      0.269891
75.      76.      1.3059      0.237244      0.267478
76.      77.      1.26434      0.229011      0.257374
77.      78.      1.23341      0.223464      0.251306
78.      79.      1.21169      0.220824      0.249558
79.      80.      1.2177      0.228414      0.265767
80.      81.      1.11584      0.197231      0.215578
81.      82.      1.12665      0.206144      0.233873
82.      83.      1.08664      0.197116      0.221364
83.      84.      1.06599      0.193785      0.218221
84.      85.      1.04728      0.191957      0.217953
85.      86.      1.02505      0.188154      0.21382
86.      87.      0.981594      0.177403      0.198206
87.      88.      0.977172      0.180007      0.205259
88.      89.      0.941433      0.170944      0.191894
89.      90.      0.921074      0.16823      0.189971
90.      91.      0.897902      0.16332      0.183466
91.      92.      0.8832      0.161825      0.183295
92.      93.      0.855955      0.156074      0.17577
93.      94.      0.846931      0.15552      0.176307
94.      95.      0.827447      0.151736      0.171791
95.      96.      0.812925      0.149932      0.170741
96.      97.      0.788266      0.144657      0.163832
97.      98.      0.776688      0.143195      0.162876
98.      99.      0.753576      0.138352      0.156608
99.      100.      0.741288      0.136992      0.156211
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= nNLL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      16.4174      0.919206      0.186061
1      2      16.6293      1.36111      0.444158
2      3      17.6474      0.886807      0.179234
3      4      17.1133      0.843114      0.192804
4      5      16.515      0.784371      0.199943
5      6      15.8128      0.709783      0.180139
6      7      15.2679      0.644639      0.199385
7      8      14.5305      0.56015      0.138628
8      9      13.9819      0.499951      0.165936
9      10      13.3926      0.436481      0.15375
10      11      12.8792      0.387623      0.16835
11      12      12.3468      0.371093      0.295444
12      13      11.8188      0.353638      0.603025
13      14      11.2865      0.331126      0.979594
14      15      10.8839      0.328496      1.36927
15      16      10.4459      0.31544      1.66898
16      17      10.1335      0.351361      1.69982
17      18      9.81699      0.453132      1.51573
18      19      9.65779      0.65488      1.24039
19      20      9.42617      0.874253      0.961385
20      21      9.15861      1.08206      0.81671
21      22      8.85626      1.19527      0.850339
22      23      8.51566      1.23334      0.946043
23      24      8.12491      1.21629      1.00584
24      25      7.72675      1.17195      1.02966
25      26      7.3271      1.10976      1.01015
26      27      6.93072      1.05027      0.970592
27      28      6.64752      1.02613      0.97481
28      29      6.2947      0.974208      0.928744
29      30      6.02708      0.94625      0.919198
30.      31.      5.76395      0.912698      0.895894
31.      32.      5.48195      0.872409      0.861363
32.      33.      5.2486      0.841685      0.838522
33.      34.      5.04354      0.816917      0.823494
34.      35.      4.82203      0.784297      0.79456
35.      36.      4.61337      0.754005      0.767767
36.      37.      4.45395      0.735696      0.758293
37.      38.      4.27095      0.708115      0.732766
38.      39.      4.06738      0.671378      0.690733
39.      40.      3.92751      0.654746      0.681147
40.      41.      3.80804      0.641503      0.675541
41.      42.      3.65144      0.614098      0.644848
42.      43.      3.52138      0.596365      0.631106
43.      44.      3.39034      0.575098      0.609274
44.      45.      3.27284      0.557984      0.594443
45.      46.      3.17703      0.545863      0.586294
46.      47.      3.05837      0.526069      0.565385
47.      48.      2.946      0.507369      0.54592
48.      49.      2.84843      0.491557      0.529894
49.      50.      2.76701      0.480223      0.520571
50.      51.      2.67901      0.466802      0.508175
51.      52.      2.59041      0.4519      0.492373
52.      53.      2.48796      0.432301      0.468603
53.      54.      2.42436      0.42473      0.464434
54.      55.      2.34839      0.412496      0.452337
55.      56.      2.26073      0.395058      0.430572
56.      57.      2.21104      0.390763      0.430882
57.      58.      2.13644      0.376321      0.413394
58.      59.      2.07814      0.367042      0.404218
59.      60.      2.02836      0.360967      0.400648
60.      61.      1.95801      0.347637      0.384659
61.      62.      1.90362      0.338345      0.374654
62.      63.      1.84697      0.329123      0.365368
63.      64.      1.788      0.31724      0.350276
64.      65.      1.75      0.313091      0.34879
65.      66.      1.7106      0.307401      0.343815
66.      67.      1.6291      0.288109      0.316753
67.      68.      1.61417      0.291145      0.326811
68.      69.      1.56255      0.280779      0.313733
69.      70.      1.51162      0.270908      0.301803
70.      71.      1.48977      0.26973      0.30371
71.      72.      1.44256      0.260051      0.291313
72.      73.      1.40307      0.252791      0.282797
73.      74.      1.37079      0.248227      0.279216
74.      75.      1.33372      0.240788      0.269891
75.      76.      1.3059      0.237244      0.267478
76.      77.      1.26434      0.229011      0.257374
77.      78.      1.23341      0.223464      0.251306
78.      79.      1.21169      0.220824      0.249558
79.      80.      1.2177      0.228414      0.265767
80.      81.      1.11584      0.197231      0.215578
81.      82.      1.12665      0.206144      0.233873
82.      83.      1.08664      0.197116      0.221364
83.      84.      1.06599      0.193785      0.218221
84.      85.      1.04728      0.191957      0.217953
85.      86.      1.02505      0.188154      0.21382
86.      87.      0.981594      0.177403      0.198206
87.      88.      0.977172      0.180007      0.205259
88.      89.      0.941433      0.170944      0.191894
89.      90.      0.921074      0.16823      0.189971
90.      91.      0.897902      0.16332      0.183466
91.      92.      0.8832      0.161825      0.183295
92.      93.      0.855955      0.156074      0.17577
93.      94.      0.846931      0.15552      0.176307
94.      95.      0.827447      0.151736      0.171791
95.      96.      0.812925      0.149932      0.170741
96.      97.      0.788266      0.144657      0.163832
97.      98.      0.776688      0.143195      0.162876
98.      99.      0.753576      0.138352      0.156608
99.      100.      0.741288      0.136992      0.156211
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      12.9011      0.119576      0.119576
1      2      14.2621      0.127049      0.127049
2      3      13.7493      0.120772      0.120772
3      4      13.2148      0.119086      0.119086
4      5      12.6905      0.118198      0.118198
5      6      12.1765      0.117612      0.117612
6      7      11.6904      0.117164      0.117164
7      8      11.2167      0.116772      0.116772
8      9      10.7592      0.116383      0.116383
9      10      10.3289      0.115966      0.115966
10      11      9.90319      0.115526      0.115526
11      12      9.50976      0.115081      0.115081
12      13      9.12104      0.114647      0.114647
13      14      8.75218      0.114249      0.114249
14      15      8.40826      0.1139      0.1139
15      16      8.08401      0.113169      0.113169
16      17      7.80591      0.110513      0.110513
17      18      7.52989      0.105471      0.105471
18      19      7.23112      0.0976989      0.0976989
19      20      6.88411      0.0864944      0.0864944
20      21      6.48176      0.071502      0.071502
21      22      6.04735      0.0556903      0.0556903
22      23      5.61899      0.0400138      0.0400138
23      24      5.2178      0.0246286      0.0246286
24      25      4.86311      0.0104004      0.0104004
25      26      4.56409      0.00151997      0.00151997
26      27      4.29773      0.00148349      0.00148349
27      28      4.05232      0.00144539      0.00144539
28      29      3.82973      0.00141389      0.00141389
29      30      3.62443      0.00137426      0.00137426
30.      31.      3.43639      0.00134568      0.00134568
31.      32.      3.25817      0.00131393      0.00131393
32.      33.      3.09869      0.00128507      0.00128507
33.      34.      2.94796      0.00125693      0.00125693
34.      35.      2.80803      0.00122952      0.00122952
35.      36.      2.67989      0.00121064      0.00121064
36.      37.      2.56026      0.00118927      0.00118927
37.      38.      2.44732      0.00116525      0.00116525
38.      39.      2.34052      0.0011385      0.0011385
39.      40.      2.24269      0.00111776      0.00111776
40.      41.      2.14886      0.00109677      0.00109677
41.      42.      2.06265      0.00107683      0.00107683
42.      43.      1.9797      0.00105945      0.00105945
43.      44.      1.90161      0.0010402      0.0010402
44.      45.      1.82968      0.00102736      0.00102736
45.      46.      1.76049      0.00100696      0.00100696
46.      47.      1.69525      0.000994349      0.000994349
47.      48.      1.63197      0.000975164      0.000975164
48.      49.      1.57463      0.000962806      0.000962806
49.      50.      1.52037      0.000949808      0.000949808
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654193      0.000654193
80.      81.      0.605355      0.0006396      0.0006396
81.      82.      0.592369      0.00063795      0.00063795
82.      83.      0.577332      0.000635263      0.000635263
83.      84.      0.562615      0.000625731      0.000625731
84.      85.      0.549564      0.000617653      0.000617653
85.      86.      0.535952      0.000612533      0.000612533
86.      87.      0.522911      0.000603219      0.000603219
87.      88.      0.511398      0.000600882      0.000600882
88.      89.      0.499478      0.000595246      0.000595246
89.      90.      0.486518      0.000585399      0.000585399
90.      91.      0.475933      0.000580514      0.000580514
91.      92.      0.465339      0.000577638      0.000577638
92.      93.      0.455151      0.000569347      0.000569347
93.      94.      0.444349      0.000563374      0.000563374
94.      95.      0.434373      0.000560253      0.000560253
95.      96.      0.425999      0.000556454      0.000556454
96.      97.      0.414994      0.000548864      0.000548864
97.      98.      0.406825      0.000546593      0.000546593
98.      99.      0.397501      0.000542684      0.000542684
99.      100.      0.388024      0.00053467      0.00053467
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      16.5679      0.136234      0.136234
1      2      16.7599      1.88454      1.88454
2      3      17.7461      0.210753      0.210753
3      4      17.1776      0.159268      0.159268
4      5      16.5486      0.151013      0.151013
5      6      15.8213      0.144185      0.144185
6      7      15.2565      0.141889      0.141889
7      8      14.5033      0.142551      0.142551
8      9      13.9417      0.137126      0.137126
9      10      13.3417      0.135922      0.135922
10      11      12.819      0.135387      0.135387
11      12      12.2784      0.134338      0.134338
12      13      11.743      0.133144      0.133144
13      14      11.2043      0.133623      0.133623
14      15      10.796      0.132674      0.132674
15      16      10.3538      0.130575      0.130575
16      17      10.0413      0.127881      0.127881
17      18      9.72981      0.121884      0.121884
18      19      9.58082      0.112593      0.112593
19      20      9.36451      0.0999064      0.0999064
20      21      9.11585      0.083315      0.083315
21      22      8.83012      0.0658342      0.0658342
22      23      8.50216      0.0484272      0.0484272
23      24      8.11991      0.0327511      0.0327511
24      25      7.72604      0.0201437      0.0201437
25      26      7.3271      0.016325      0.016325
26      27      6.93072      0.016641      0.016641
27      28      6.64752      0.0162399      0.0162399
28      29      6.2947      0.0147482      0.0147482
29      30      6.02708      0.0140704      0.0140704
30.      31.      5.76395      0.0146048      0.0146048
31.      32.      5.48195      0.0141851      0.0141851
32.      33.      5.2486      0.0135909      0.0135909
33.      34.      5.04354      0.016784      0.016784
34.      35.      4.82203      0.0164687      0.0164687
35.      36.      4.61337      0.012507      0.012507
36.      37.      4.45395      0.0122237      0.0122237
37.      38.      4.27095      0.012129      0.012129
38.      39.      4.06738      0.0115074      0.0115074
39.      40.      3.92751      0.0119206      0.0119206
40.      41.      3.80804      0.0120148      0.0120148
41.      42.      3.65144      0.0109456      0.0109456
42.      43.      3.52138      0.0105057      0.0105057
43.      44.      3.39034      0.0113874      0.0113874
44.      45.      3.27284      0.0115116      0.0115116
45.      46.      3.17703      0.0108341      0.0108341
46.      47.      3.05837      0.0100072      0.0100072
47.      48.      2.946      0.00941665      0.00941665
48.      49.      2.84843      0.00951266      0.00951266
49.      50.      2.76701      0.0101371      0.0101371
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
80.      81.      1.11584      0.0298607      0.0298607
81.      82.      1.12665      0.0057695      0.0057695
82.      83.      1.08664      0.00649248      0.00649248
83.      84.      1.06599      0.00659478      0.00659478
84.      85.      1.04728      0.00551217      0.00551217
85.      86.      1.02505      0.00543725      0.00543725
86.      87.      0.981594      0.00547522      0.00547522
87.      88.      0.977172      0.0056195      0.0056195
88.      89.      0.941433      0.005749      0.005749
89.      90.      0.921074      0.00557346      0.00557346
90.      91.      0.897902      0.00531018      0.00531018
91.      92.      0.8832      0.00500293      0.00500293
92.      93.      0.855955      0.007077      0.007077
93.      94.      0.846931      0.00720301      0.00720301
94.      95.      0.827447      0.00493308      0.00493308
95.      96.      0.812925      0.00469283      0.00469283
96.      97.      0.788266      0.00500866      0.00500866
97.      98.      0.776688      0.00526793      0.00526793
98.      99.      0.753576      0.00500343      0.00500343
99.      100.      0.741288      0.00468432      0.00468432
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= nNLL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0      1      16.4174      0.136132      0.136132
1      2      16.6293      1.88453      1.88453
2      3      17.6474      0.210734      0.210734
3      4      17.1133      0.159261      0.159261
4      5      16.515      0.151009      0.151009
5      6      15.8128      0.144175      0.144175
6      7      15.2679      0.141871      0.141871
7      8      14.5305      0.142525      0.142525
8      9      13.9819      0.137093      0.137093
9      10      13.3926      0.135887      0.135887
10      11      12.8792      0.135352      0.135352
11      12      12.3468      0.134303      0.134303
12      13      11.8188      0.133106      0.133106
13      14      11.2865      0.133583      0.133583
14      15      10.8839      0.132628      0.132628
15      16      10.4459      0.13052      0.13052
16      17      10.1335      0.127819      0.127819
17      18      9.81699      0.12182      0.12182
18      19      9.65779      0.112528      0.112528
19      20      9.42617      0.0998427      0.0998427
20      21      9.15861      0.0832586      0.0832586
21      22      8.85626      0.0657883      0.0657883
22      23      8.51566      0.0483909      0.0483909
23      24      8.12491      0.0327277      0.0327277
24      25      7.72675      0.0201376      0.0201376
25      26      7.3271      0.016325      0.016325
26      27      6.93072      0.016641      0.016641
27      28      6.64752      0.0162399      0.0162399
28      29      6.2947      0.0147482      0.0147482
29      30      6.02708      0.0140704      0.0140704
30.      31.      5.76395      0.0146048      0.0146048
31.      32.      5.48195      0.0141851      0.0141851
32.      33.      5.2486      0.0135909      0.0135909
33.      34.      5.04354      0.016784      0.016784
34.      35.      4.82203      0.0164687      0.0164687
35.      36.      4.61337      0.012507      0.012507
36.      37.      4.45395      0.0122237      0.0122237
37.      38.      4.27095      0.012129      0.012129
38.      39.      4.06738      0.0115074      0.0115074
39.      40.      3.92751      0.0119206      0.0119206
40.      41.      3.80804      0.0120148      0.0120148
41.      42.      3.65144      0.0109456      0.0109456
42.      43.      3.52138      0.0105057      0.0105057
43.      44.      3.39034      0.0113874      0.0113874
44.      45.      3.27284      0.0115116      0.0115116
45.      46.      3.17703      0.0108341      0.0108341
46.      47.      3.05837      0.0100072      0.0100072
47.      48.      2.946      0.00941665      0.00941665
48.      49.      2.84843      0.00951266      0.00951266
49.      50.      2.76701      0.0101371      0.0101371
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
80.      81.      1.11584      0.0298607      0.0298607
81.      82.      1.12665      0.0057695      0.0057695
82.      83.      1.08664      0.00649248      0.00649248
83.      84.      1.06599      0.00659478      0.00659478
84.      85.      1.04728      0.00551217      0.00551217
85.      86.      1.02505      0.00543725      0.00543725
86.      87.      0.981594      0.00547522      0.00547522
87.      88.      0.977172      0.0056195      0.0056195
88.      89.      0.941433      0.005749      0.005749
89.      90.      0.921074      0.00557346      0.00557346
90.      91.      0.897902      0.00531018      0.00531018
91.      92.      0.8832      0.00500293      0.00500293
92.      93.      0.855955      0.007077      0.007077
93.      94.      0.846931      0.00720301      0.00720301
94.      95.      0.827447      0.00493308      0.00493308
95.      96.      0.812925      0.00469283      0.00469283
96.      97.      0.788266      0.00500866      0.00500866
97.      98.      0.776688      0.00526793      0.00526793
98.      99.      0.753576      0.00500343      0.00500343
99.      100.      0.741288      0.00468432      0.00468432
# END HISTO1D N2LLpMC


==> Diags_Res/Diag_pptt_qTout_Res_Mul.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.8989      4.03436      4.17323
1.      2.      12.7306      3.98112      4.16567
2.      3.      12.3916      3.87501      4.12447
3.      4.      11.9991      3.7523      4.06387
4.      5.      11.5963      3.62522      3.98973
5.      6.      11.1951      3.49668      3.9044
6.      7.      10.8067      3.36991      3.811
7.      8.      10.4276      3.24408      3.70987
8.      9.      10.0589      3.12003      3.60317
9.      10.      9.70776      3.00035      3.49426
10.      11.      9.36638      2.88077      3.37953
11.      12.      9.0568      2.76149      3.26054
12.      13.      8.75805      2.63787      3.13224
13.      14.      8.47265      2.51362      2.99993
14.      15.      8.20099      2.39079      2.86707
15.      16.      7.93031      2.26709      2.73098
16.      17.      7.66498      2.14491      2.59479
17.      18.      7.39785      2.02315      2.45771
18.      19.      7.13681      1.90468      2.32326
19.      20.      6.87776      1.78884      2.19111
20.      21.      6.62148      1.67639      2.06267
21.      22.      6.36753      1.5681      1.93808
22.      23.      6.1184      1.46567      1.8185
23.      24.      5.86828      1.36885      1.70286
24.      25.      5.61889      1.27955      1.59258
25.      26.      5.37506      1.20004      1.48978
26.      27.      5.13364      1.12871      1.39451
27.      28.      4.89092      1.06364      1.3069
28.      29.      4.6528      1.00488      1.22943
29.      30.      4.41499      0.949903      1.1623
30.      31.      4.18094      0.898764      1.10747
31.      32.      3.94942      0.852636      1.06258
32.      33.      3.73458      0.813327      1.0282
33.      34.      3.52609      0.776909      0.998713
34.      35.      3.3282      0.74319      0.973147
35.      36.      3.14317      0.711565      0.950449
36.      37.      2.96795      0.680655      0.929851
37.      38.      2.80144      0.649942      0.910462
38.      39.      2.64369      0.619173      0.891274
39.      40.      2.49831      0.589506      0.873299
40.      41.      2.36018      0.560697      0.854315
41.      42.      2.23362      0.535963      0.835389
42.      43.      2.11406      0.514406      0.814955
43.      44.      2.0035      0.495761      0.793433
44.      45.      1.90344      0.479881      0.771621
45.      46.      1.81041      0.465162      0.747878
46.      47.      1.72584      0.451559      0.723201
47.      48.      1.64783      0.437877      0.696562
48.      49.      1.58055      0.42495      0.67014
49.      50.      1.52122      0.41169      0.642862
50.      51.      1.46634      0.397411      0.614393
51.      52.      1.41618      0.383882      0.588304
52.      53.      1.36831      0.37111      0.564823
53.      54.      1.32352      0.359101      0.543638
54.      55.      1.28021      0.347493      0.524066
55.      56.      1.23636      0.335722      0.505059
56.      57.      1.19651      0.324972      0.48817
57.      58.      1.15968      0.315084      0.473031
58.      59.      1.12291      0.305189      0.458115
59.      60.      1.08817      0.295854      0.444154
60.      61.      1.05555      0.287097      0.431093
61.      62.      1.02362      0.278474      0.418193
62.      63.      0.992263      0.270053      0.40563
63.      64.      0.963703      0.26237      0.394155
64.      65.      0.936966      0.255179      0.383421
65.      66.      0.909901      0.247908      0.372565
66.      67.      0.882513      0.240513      0.361504
67.      68.      0.857825      0.233852      0.351541
68.      69.      0.835686      0.227908      0.342669
69.      70.      0.810985      0.221231      0.332675
70.      71.      0.789858      0.21555      0.324193
71.      72.      0.768529      0.209796      0.315589
72.      73.      0.747333      0.204074      0.307027
73.      74.      0.72814      0.19889      0.299273
74.      75.      0.708074      0.193467      0.291155
75.      76.      0.689002      0.188316      0.283446
76.      77.      0.670713      0.183395      0.276099
77.      78.      0.654261      0.178886      0.269303
78.      79.      0.639128      0.174826      0.263248
79.      80.      0.622457      0.170349      0.256563
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.5651      1.95362      1.15898
1.      2.      16.4978      1.95097      1.16327
2.      3.      16.2542      1.92839      1.15682
3.      4.      15.8062      1.8786      1.13028
4.      5.      15.3146      1.82031      1.09389
5.      6.      14.7744      1.75845      1.04824
6.      7.      14.2836      1.7026      1.00114
7.      8.      13.7042      1.63134      0.944371
8.      9.      13.209      1.56629      0.891874
9.      10.      12.6922      1.4959      0.836955
10.      11.      12.2268      1.42875      0.785271
11.      12.      11.7591      1.35611      0.732834
12.      13.      11.3013      1.2806      0.681589
13.      14.      10.8368      1.20186      0.632067
14.      15.      10.4846      1.13478      0.593176
15.      16.      10.0796      1.06126      0.554093
16.      17.      9.7203      0.995676      0.522188
17.      18.      9.29379      0.924331      0.488717
18.      19.      9.01549      0.871497      0.469421
19.      20.      8.65206      0.811204      0.447403
20.      21.      8.27704      0.75282      0.42884
21.      22.      7.95986      0.702332      0.41488
22.      23.      7.67569      0.661249      0.410968
23.      24.      7.37453      0.62206      0.407646
24.      25.      7.08375      0.589743      0.410871
25.      26.      6.78448      0.561295      0.415894
26.      27.      6.46285      0.535219      0.420062
27.      28.      6.27532      0.531826      0.440585
28.      29.      5.96584      0.517234      0.447451
29.      30.      5.75719      0.523787      0.473849
30.      31.      5.53696      0.529713      0.494453
31.      32.      5.27916      0.534318      0.510944
32.      33.      5.07139      0.54385      0.530631
33.      34.      4.89264      0.555697      0.552431
34.      35.      4.68375      0.560607      0.563187
35.      36.      4.48445      0.565943      0.573163
36.      37.      4.34251      0.576446      0.591593
37.      38.      4.16764      0.57808      0.595248
38.      39.      3.96655      0.57023      0.58167
39.      40.      3.83916      0.575844      0.592237
40.      41.      3.73381      0.580596      0.603062
41.      42.      3.5842      0.572796      0.589434
42.      43.      3.46444      0.570749      0.589296
43.      44.      3.34308      0.563238      0.57894
44.      45.      3.23561      0.557345      0.573448
45.      46.      3.15028      0.552678      0.572459
46.      47.      3.0402      0.540301      0.557363
47.      48.      2.93562      0.526303      0.541983
48.      49.      2.8442      0.512406      0.528505
49.      50.      2.76635      0.499832      0.520381
50.      51.      2.67901      0.483554      0.508175
51.      52.      2.59041      0.465657      0.492373
52.      53.      2.48796      0.443495      0.468603
53.      54.      2.42436      0.432524      0.464434
54.      55.      2.34839      0.417639      0.452337
55.      56.      2.26073      0.398121      0.430572
56.      57.      2.21104      0.392156      0.430882
57.      58.      2.13644      0.376813      0.413394
58.      59.      2.07814      0.367129      0.404218
59.      60.      2.02836      0.360969      0.400648
60.      61.      1.95801      0.347637      0.384659
61.      62.      1.90362      0.338345      0.374654
62.      63.      1.84697      0.329123      0.365368
63.      64.      1.788      0.31724      0.350276
64.      65.      1.75      0.313091      0.34879
65.      66.      1.7106      0.307401      0.343815
66.      67.      1.6291      0.288109      0.316753
67.      68.      1.61417      0.291145      0.326811
68.      69.      1.56255      0.280779      0.313733
69.      70.      1.51162      0.270908      0.301803
70.      71.      1.48977      0.26973      0.30371
71.      72.      1.44256      0.260051      0.291313
72.      73.      1.40307      0.252791      0.282797
73.      74.      1.37079      0.248227      0.279216
74.      75.      1.33372      0.240788      0.269891
75.      76.      1.3059      0.237244      0.267478
76.      77.      1.26434      0.229011      0.257374
77.      78.      1.23341      0.223464      0.251306
78.      79.      1.21169      0.220824      0.249558
79.      80.      1.2177      0.228414      0.265767
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.4145      0.910197      0.186928
1.      2.      16.3651      0.904426      0.176694
2.      3.      16.1522      0.882188      0.149432
3.      4.      15.7391      0.837489      0.108618
4.      5.      15.279      0.778943      0.0807625
5.      6.      14.7651      0.709174      0.0793798
6.      7.      14.2954      0.63834      0.0788546
7.      8.      13.733      0.562834      0.0757121
8.      9.      13.2519      0.492909      0.07649
9.      10.      12.7469      0.425877      0.0744299
10.      11.      12.2922      0.365829      0.0714036
11.      12.      11.8337      0.349871      0.0701952
12.      13.      11.384      0.334642      0.0732841
13.      14.      10.9263      0.318158      0.0819947
14.      15.      10.5804      0.306866      0.102215
15.      16.      10.1799      0.293193      0.119083
16.      17.      9.82416      0.28437      0.140985
17.      18.      9.39897      0.272225      0.155901
18.      19.      9.12236      0.273417      0.181612
19.      20.      8.75839      0.271935      0.200516
20.      21.      8.38158      0.274098      0.219761
21.      22.      8.06244      0.279334      0.236804
22.      23.      7.77594      0.295465      0.263517
23.      24.      7.47146      0.310959      0.286197
24.      25.      7.17679      0.330679      0.31258
25.      26.      6.87279      0.350186      0.336742
26.      27.      6.5454      0.367511      0.356709
27.      28.      6.3535      0.400278      0.391471
28.      29.      6.03713      0.417571      0.40901
29.      30.      5.82253      0.44991      0.445462
30.      31.      5.59574      0.475738      0.473435
31.      32.      5.33093      0.495432      0.495097
32.      33.      5.11705      0.515517      0.518641
33.      34.      4.93287      0.534931      0.543425
34.      35.      4.71845      0.54518      0.55602
35.      36.      4.51404      0.5543      0.567367
36.      37.      4.36794      0.567579      0.587162
37.      38.      4.18886      0.570936      0.591656
38.      39.      3.98364      0.563988      0.578617
39.      40.      3.85309      0.570538      0.590045
40.      41.      3.74505      0.576031      0.601611
41.      42.      3.59273      0.568493      0.588411
42.      43.      3.4708      0.566826      0.58867
43.      44.      3.3476      0.559604      0.578569
44.      45.      3.23865      0.554051      0.573262
45.      46.      3.15222      0.549788      0.572384
46.      47.      3.04127      0.537787      0.557343
47.      48.      2.93611      0.524228      0.541984
48.      49.      2.84436      0.5108      0.528509
49.      50.      2.76637      0.49869      0.520382
50.      51.      2.67901      0.482837      0.508175
51.      52.      2.59041      0.465277      0.492373
52.      53.      2.48796      0.443369      0.468603
53.      54.      2.42436      0.432521      0.464434
54.      55.      2.34839      0.417699      0.452337
55.      56.      2.26073      0.398194      0.430572
56.      57.      2.21104      0.392201      0.430882
57.      58.      2.13644      0.376835      0.413394
58.      59.      2.07814      0.367133      0.404218
59.      60.      2.02836      0.360969      0.400648
60.      61.      1.95801      0.347637      0.384659
61.      62.      1.90362      0.338345      0.374654
62.      63.      1.84697      0.329123      0.365368
63.      64.      1.788      0.31724      0.350276
64.      65.      1.75      0.313091      0.34879
65.      66.      1.7106      0.307401      0.343815
66.      67.      1.6291      0.288109      0.316753
67.      68.      1.61417      0.291145      0.326811
68.      69.      1.56255      0.280779      0.313733
69.      70.      1.51162      0.270908      0.301803
70.      71.      1.48977      0.26973      0.30371
71.      72.      1.44256      0.260051      0.291313
72.      73.      1.40307      0.252791      0.282797
73.      74.      1.37079      0.248227      0.279216
74.      75.      1.33372      0.240788      0.269891
75.      76.      1.3059      0.237244      0.267478
76.      77.      1.26434      0.229011      0.257374
77.      78.      1.23341      0.223464      0.251306
78.      79.      1.21169      0.220824      0.249558
79.      80.      1.2177      0.228414      0.265767
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.8989      0.00301925      0.00301925
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.5651      0.00379696      0.00379696
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.4145      0.00383754      0.00383754
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Diags_Res/Diag_pptt_qTout_Res_Mul_cut0p1.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      4.04068      4.17976
1.      2.      12.7306      3.98112      4.16567
2.      3.      12.3916      3.87501      4.12447
3.      4.      11.9991      3.7523      4.06387
4.      5.      11.5963      3.62522      3.98973
5.      6.      11.1951      3.49668      3.9044
6.      7.      10.8067      3.36991      3.811
7.      8.      10.4276      3.24408      3.70987
8.      9.      10.0589      3.12003      3.60317
9.      10.      9.70776      3.00035      3.49426
10.      11.      9.36638      2.88077      3.37953
11.      12.      9.0568      2.76149      3.26054
12.      13.      8.75805      2.63787      3.13224
13.      14.      8.47265      2.51362      2.99993
14.      15.      8.20099      2.39079      2.86707
15.      16.      7.93031      2.26709      2.73098
16.      17.      7.66498      2.14491      2.59479
17.      18.      7.39785      2.02315      2.45771
18.      19.      7.13681      1.90468      2.32326
19.      20.      6.87776      1.78884      2.19111
20.      21.      6.62148      1.67639      2.06267
21.      22.      6.36753      1.5681      1.93808
22.      23.      6.1184      1.46567      1.8185
23.      24.      5.86828      1.36885      1.70286
24.      25.      5.61889      1.27955      1.59258
25.      26.      5.37506      1.20004      1.48978
26.      27.      5.13364      1.12871      1.39451
27.      28.      4.89092      1.06364      1.3069
28.      29.      4.6528      1.00488      1.22943
29.      30.      4.41499      0.949903      1.1623
30.      31.      4.18094      0.898764      1.10747
31.      32.      3.94942      0.852636      1.06258
32.      33.      3.73458      0.813327      1.0282
33.      34.      3.52609      0.776909      0.998713
34.      35.      3.3282      0.74319      0.973147
35.      36.      3.14317      0.711565      0.950449
36.      37.      2.96795      0.680655      0.929851
37.      38.      2.80144      0.649942      0.910462
38.      39.      2.64369      0.619173      0.891274
39.      40.      2.49831      0.589506      0.873299
40.      41.      2.36018      0.560697      0.854315
41.      42.      2.23362      0.535963      0.835389
42.      43.      2.11406      0.514406      0.814955
43.      44.      2.0035      0.495761      0.793433
44.      45.      1.90344      0.479881      0.771621
45.      46.      1.81041      0.465162      0.747878
46.      47.      1.72584      0.451559      0.723201
47.      48.      1.64783      0.437877      0.696562
48.      49.      1.58055      0.42495      0.67014
49.      50.      1.52122      0.41169      0.642862
50.      51.      1.46634      0.397411      0.614393
51.      52.      1.41618      0.383882      0.588304
52.      53.      1.36831      0.37111      0.564823
53.      54.      1.32352      0.359101      0.543638
54.      55.      1.28021      0.347493      0.524066
55.      56.      1.23636      0.335722      0.505059
56.      57.      1.19651      0.324972      0.48817
57.      58.      1.15968      0.315084      0.473031
58.      59.      1.12291      0.305189      0.458115
59.      60.      1.08817      0.295854      0.444154
60.      61.      1.05555      0.287097      0.431093
61.      62.      1.02362      0.278474      0.418193
62.      63.      0.992263      0.270053      0.40563
63.      64.      0.963703      0.26237      0.394155
64.      65.      0.936966      0.255179      0.383421
65.      66.      0.909901      0.247908      0.372565
66.      67.      0.882513      0.240513      0.361504
67.      68.      0.857825      0.233852      0.351541
68.      69.      0.835686      0.227908      0.342669
69.      70.      0.810985      0.221231      0.332675
70.      71.      0.789858      0.21555      0.324193
71.      72.      0.768529      0.209796      0.315589
72.      73.      0.747333      0.204074      0.307027
73.      74.      0.72814      0.19889      0.299273
74.      75.      0.708074      0.193467      0.291155
75.      76.      0.689002      0.188316      0.283446
76.      77.      0.670713      0.183395      0.276099
77.      78.      0.654261      0.178886      0.269303
78.      79.      0.639128      0.174826      0.263248
79.      80.      0.622457      0.170349      0.256563
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      1.98868      1.18015
1.      2.      16.4978      1.95097      1.16327
2.      3.      16.2542      1.92839      1.15682
3.      4.      15.8062      1.8786      1.13028
4.      5.      15.3146      1.82031      1.09389
5.      6.      14.7744      1.75845      1.04824
6.      7.      14.2836      1.7026      1.00114
7.      8.      13.7042      1.63134      0.944371
8.      9.      13.209      1.56629      0.891874
9.      10.      12.6922      1.4959      0.836955
10.      11.      12.2268      1.42875      0.785271
11.      12.      11.7591      1.35611      0.732834
12.      13.      11.3013      1.2806      0.681589
13.      14.      10.8368      1.20186      0.632067
14.      15.      10.4846      1.13478      0.593176
15.      16.      10.0796      1.06126      0.554093
16.      17.      9.7203      0.995676      0.522188
17.      18.      9.29379      0.924331      0.488717
18.      19.      9.01549      0.871497      0.469421
19.      20.      8.65206      0.811204      0.447403
20.      21.      8.27704      0.75282      0.42884
21.      22.      7.95986      0.702332      0.41488
22.      23.      7.67569      0.661249      0.410968
23.      24.      7.37453      0.62206      0.407646
24.      25.      7.08375      0.589743      0.410871
25.      26.      6.78448      0.561295      0.415894
26.      27.      6.46285      0.535219      0.420062
27.      28.      6.27532      0.531826      0.440585
28.      29.      5.96584      0.517234      0.447451
29.      30.      5.75719      0.523787      0.473849
30.      31.      5.53696      0.529713      0.494453
31.      32.      5.27916      0.534318      0.510944
32.      33.      5.07139      0.54385      0.530631
33.      34.      4.89264      0.555697      0.552431
34.      35.      4.68375      0.560607      0.563187
35.      36.      4.48445      0.565943      0.573163
36.      37.      4.34251      0.576446      0.591593
37.      38.      4.16764      0.57808      0.595248
38.      39.      3.96655      0.57023      0.58167
39.      40.      3.83916      0.575844      0.592237
40.      41.      3.73381      0.580596      0.603062
41.      42.      3.5842      0.572796      0.589434
42.      43.      3.46444      0.570749      0.589296
43.      44.      3.34308      0.563238      0.57894
44.      45.      3.23561      0.557345      0.573448
45.      46.      3.15028      0.552678      0.572459
46.      47.      3.0402      0.540301      0.557363
47.      48.      2.93562      0.526303      0.541983
48.      49.      2.8442      0.512406      0.528505
49.      50.      2.76635      0.499832      0.520381
50.      51.      2.67901      0.483554      0.508175
51.      52.      2.59041      0.465657      0.492373
52.      53.      2.48796      0.443495      0.468603
53.      54.      2.42436      0.432524      0.464434
54.      55.      2.34839      0.417639      0.452337
55.      56.      2.26073      0.398121      0.430572
56.      57.      2.21104      0.392156      0.430882
57.      58.      2.13644      0.376813      0.413394
58.      59.      2.07814      0.367129      0.404218
59.      60.      2.02836      0.360969      0.400648
60.      61.      1.95801      0.347637      0.384659
61.      62.      1.90362      0.338345      0.374654
62.      63.      1.84697      0.329123      0.365368
63.      64.      1.788      0.31724      0.350276
64.      65.      1.75      0.313091      0.34879
65.      66.      1.7106      0.307401      0.343815
66.      67.      1.6291      0.288109      0.316753
67.      68.      1.61417      0.291145      0.326811
68.      69.      1.56255      0.280779      0.313733
69.      70.      1.51162      0.270908      0.301803
70.      71.      1.48977      0.26973      0.30371
71.      72.      1.44256      0.260051      0.291313
72.      73.      1.40307      0.252791      0.282797
73.      74.      1.37079      0.248227      0.279216
74.      75.      1.33372      0.240788      0.269891
75.      76.      1.3059      0.237244      0.267478
76.      77.      1.26434      0.229011      0.257374
77.      78.      1.23341      0.223464      0.251306
78.      79.      1.21169      0.220824      0.249558
79.      80.      1.2177      0.228414      0.265767
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.92683      0.193118
1.      2.      16.3651      0.904426      0.176694
2.      3.      16.1522      0.882188      0.149432
3.      4.      15.7391      0.837489      0.108618
4.      5.      15.279      0.778943      0.0807625
5.      6.      14.7651      0.709174      0.0793798
6.      7.      14.2954      0.63834      0.0788546
7.      8.      13.733      0.562834      0.0757121
8.      9.      13.2519      0.492909      0.07649
9.      10.      12.7469      0.425877      0.0744299
10.      11.      12.2922      0.365829      0.0714036
11.      12.      11.8337      0.349871      0.0701952
12.      13.      11.384      0.334642      0.0732841
13.      14.      10.9263      0.318158      0.0819947
14.      15.      10.5804      0.306866      0.102215
15.      16.      10.1799      0.293193      0.119083
16.      17.      9.82416      0.28437      0.140985
17.      18.      9.39897      0.272225      0.155901
18.      19.      9.12236      0.273417      0.181612
19.      20.      8.75839      0.271935      0.200516
20.      21.      8.38158      0.274098      0.219761
21.      22.      8.06244      0.279334      0.236804
22.      23.      7.77594      0.295465      0.263517
23.      24.      7.47146      0.310959      0.286197
24.      25.      7.17679      0.330679      0.31258
25.      26.      6.87279      0.350186      0.336742
26.      27.      6.5454      0.367511      0.356709
27.      28.      6.3535      0.400278      0.391471
28.      29.      6.03713      0.417571      0.40901
29.      30.      5.82253      0.44991      0.445462
30.      31.      5.59574      0.475738      0.473435
31.      32.      5.33093      0.495432      0.495097
32.      33.      5.11705      0.515517      0.518641
33.      34.      4.93287      0.534931      0.543425
34.      35.      4.71845      0.54518      0.55602
35.      36.      4.51404      0.5543      0.567367
36.      37.      4.36794      0.567579      0.587162
37.      38.      4.18886      0.570936      0.591656
38.      39.      3.98364      0.563988      0.578617
39.      40.      3.85309      0.570538      0.590045
40.      41.      3.74505      0.576031      0.601611
41.      42.      3.59273      0.568493      0.588411
42.      43.      3.4708      0.566826      0.58867
43.      44.      3.3476      0.559604      0.578569
44.      45.      3.23865      0.554051      0.573262
45.      46.      3.15222      0.549788      0.572384
46.      47.      3.04127      0.537787      0.557343
47.      48.      2.93611      0.524228      0.541984
48.      49.      2.84436      0.5108      0.528509
49.      50.      2.76637      0.49869      0.520382
50.      51.      2.67901      0.482837      0.508175
51.      52.      2.59041      0.465277      0.492373
52.      53.      2.48796      0.443369      0.468603
53.      54.      2.42436      0.432521      0.464434
54.      55.      2.34839      0.417699      0.452337
55.      56.      2.26073      0.398194      0.430572
56.      57.      2.21104      0.392201      0.430882
57.      58.      2.13644      0.376835      0.413394
58.      59.      2.07814      0.367133      0.404218
59.      60.      2.02836      0.360969      0.400648
60.      61.      1.95801      0.347637      0.384659
61.      62.      1.90362      0.338345      0.374654
62.      63.      1.84697      0.329123      0.365368
63.      64.      1.788      0.31724      0.350276
64.      65.      1.75      0.313091      0.34879
65.      66.      1.7106      0.307401      0.343815
66.      67.      1.6291      0.288109      0.316753
67.      68.      1.61417      0.291145      0.326811
68.      69.      1.56255      0.280779      0.313733
69.      70.      1.51162      0.270908      0.301803
70.      71.      1.48977      0.26973      0.30371
71.      72.      1.44256      0.260051      0.291313
72.      73.      1.40307      0.252791      0.282797
73.      74.      1.37079      0.248227      0.279216
74.      75.      1.33372      0.240788      0.269891
75.      76.      1.3059      0.237244      0.267478
76.      77.      1.26434      0.229011      0.257374
77.      78.      1.23341      0.223464      0.251306
78.      79.      1.21169      0.220824      0.249558
79.      80.      1.2177      0.228414      0.265767
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleBeamMu.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      2.6543      3.541
1.      2.      12.7306      2.6448      3.5407
2.      3.      12.3916      2.615      3.5234
3.      4.      11.9991      2.5681      3.4894
4.      5.      11.5963      2.5085      3.4403
5.      6.      11.1951      2.4403      3.3774
6.      7.      10.8067      2.3676      3.3037
7.      8.      10.4276      2.2921      3.2203
8.      9.      10.0589      2.2157      3.1297
9.      10.      9.70776      2.1405      3.0355
10.      11.      9.36638      2.064      2.9348
11.      12.      9.0568      1.9868      2.8296
12.      13.      8.75805      1.9052      2.7155
13.      14.      8.47265      1.8221      2.5973
14.      15.      8.20099      1.7393      2.4781
15.      16.      7.93031      1.6549      2.3555
16.      17.      7.66498      1.5706      2.2323
17.      18.      7.39785      1.4858      2.1078
18.      19.      7.13681      1.4023      1.9849
19.      20.      6.87776      1.3194      1.8631
20.      21.      6.62148      1.2377      1.7434
21.      22.      6.36753      1.1569      1.6259
22.      23.      6.1184      1.0778      1.511
23.      24.      5.86828      0.9995      1.3976
24.      25.      5.61889      0.9225      1.2863
25.      26.      5.37506      0.8473      1.1783
26.      27.      5.13364      0.7734      1.0729
27.      28.      4.89092      0.7004      0.9695
28.      29.      4.6528      0.6293      0.869
29.      30.      4.41499      0.5594      0.7707
30.      31.      4.18094      0.4919      0.676
31.      32.      3.94942      0.4293      0.5885
32.      33.      3.73458      0.3733      0.5105
33.      34.      3.52609      0.3224      0.4399
34.      35.      3.3282      0.2765      0.3766
35.      36.      3.14317      0.2355      0.3203
36.      37.      2.96795      0.1987      0.27
37.      38.      2.80144      0.1658      0.2253
38.      39.      2.64369      0.1367      0.1855
39.      40.      2.49831      0.1112      0.1508
40.      41.      2.36018      0.0888      0.1203
41.      42.      2.23362      0.0695      0.094
42.      43.      2.11406      0.0529      0.0714
43.      44.      2.0035      0.0389      0.0524
44.      45.      1.90344      0.0273      0.0367
45.      46.      1.81041      0.0179      0.0241
46.      47.      1.72584      0.0107      0.0143
47.      48.      1.64783      0.0054      0.0072
48.      49.      1.58055      0.0019      0.0026
49.      50.      1.52122      0.0003      0.0004
50.      51.      1.46634      0.      0.
51.      52.      1.41618      0.      0.
52.      53.      1.36831      0.      0.
53.      54.      1.32352      0.      0.
54.      55.      1.28021      0.      0.
55.      56.      1.23636      0.      0.
56.      57.      1.19651      0.      0.
57.      58.      1.15968      0.      0.
58.      59.      1.12291      0.      0.
59.      60.      1.08817      0.      0.
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      1.7537      1.0876
1.      2.      16.4978      1.7311      1.0737
2.      3.      16.2542      1.7262      1.0702
3.      4.      15.8062      1.6953      1.0493
4.      5.      15.3146      1.6522      1.0187
5.      6.      14.7744      1.5973      0.978
6.      7.      14.2836      1.5427      0.9348
7.      8.      13.7042      1.4752      0.8816
8.      9.      13.209      1.4149      0.8314
9.      10.      12.6922      1.3511      0.7788
10.      11.      12.2268      1.2914      0.7292
11.      12.      11.7591      1.2278      0.6789
12.      13.      11.3013      1.162      0.6294
13.      14.      10.8368      1.0933      0.5811
14.      15.      10.4846      1.0347      0.5407
15.      16.      10.0796      0.97      0.4998
16.      17.      9.7203      0.9094      0.4634
17.      18.      9.29379      0.8427      0.4257
18.      19.      9.01549      0.7903      0.3965
19.      20.      8.65206      0.7306      0.3647
20.      21.      8.27704      0.6709      0.3336
21.      22.      7.95986      0.6172      0.3061
22.      23.      7.67569      0.5671      0.2804
23.      24.      7.37453      0.5168      0.2543
24.      25.      7.08375      0.4686      0.2292
25.      26.      6.78448      0.4209      0.2043
26.      27.      6.46285      0.3729      0.1796
27.      28.      6.27532      0.3352      0.1601
28.      29.      5.96584      0.2907      0.1376
29.      30.      5.75719      0.254      0.1191
30.      31.      5.53696      0.2182      0.1013
31.      32.      5.27916      0.1839      0.0846
32.      33.      5.07139      0.1554      0.0709
33.      34.      4.89264      0.1311      0.0596
34.      35.      4.68375      0.1084      0.0491
35.      36.      4.48445      0.0885      0.0402
36.      37.      4.34251      0.0727      0.0332
37.      38.      4.16764      0.058      0.0268
38.      39.      3.96655      0.0447      0.0209
39.      40.      3.83916      0.0349      0.0165
40.      41.      3.73381      0.027      0.013
41.      42.      3.5842      0.0196      0.0096
42.      43.      3.46444      0.014      0.0069
43.      44.      3.34308      0.0096      0.0048
44.      45.      3.23561      0.0062      0.0031
45.      46.      3.15028      0.0038      0.0019
46.      47.      3.0402      0.002      0.001
47.      48.      2.93562      0.0009      0.0005
48.      49.      2.8442      0.0003      0.0001
49.      50.      2.76635      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.9194      0.
1.      2.      16.3651      0.898      0.
2.      3.      16.1522      0.8762      0.
3.      4.      15.7391      0.8319      0.
4.      5.      15.279      0.7734      0.
5.      6.      14.7651      0.703      0.
6.      7.      14.2954      0.6287      0.
7.      8.      13.733      0.548      0.
8.      9.      13.2519      0.4716      0.
9.      10.      12.7469      0.398      0.
10.      11.      12.2922      0.3315      0.
11.      12.      11.8337      0.3143      0.
12.      13.      11.384      0.299      0.
13.      14.      10.9263      0.2831      0.
14.      15.      10.5804      0.2697      0.
15.      16.      10.1799      0.2547      0.
16.      17.      9.82416      0.2404      0.
17.      18.      9.39897      0.2241      0.
18.      19.      9.12236      0.2112      0.
19.      20.      8.75839      0.1961      0.
20.      21.      8.38158      0.1808      0.
21.      22.      8.06244      0.1671      0.
22.      23.      7.77594      0.1543      0.
23.      24.      7.47146      0.1415      0.
24.      25.      7.17679      0.1291      0.
25.      26.      6.87279      0.1168      0.
26.      27.      6.5454      0.1042      0.
27.      28.      6.3535      0.0942      0.
28.      29.      6.03713      0.0821      0.004
29.      30.      5.82253      0.072      0.0082
30.      31.      5.59574      0.0621      0.0114
31.      32.      5.33093      0.0525      0.0135
32.      33.      5.11705      0.0445      0.0148
33.      34.      4.93287      0.0376      0.0154
34.      35.      4.71845      0.0312      0.015
35.      36.      4.51404      0.0256      0.0141
36.      37.      4.36794      0.0211      0.013
37.      38.      4.18886      0.0169      0.0114
38.      39.      3.98364      0.0131      0.0096
39.      40.      3.85309      0.0103      0.0081
40.      41.      3.74505      0.0079      0.0067
41.      42.      3.59273      0.0058      0.0052
42.      43.      3.4708      0.0042      0.0039
43.      44.      3.3476      0.0028      0.0029
44.      45.      3.23865      0.0019      0.002
45.      46.      3.15222      0.0011      0.0013
46.      47.      3.04127      0.0006      0.0007
47.      48.      2.93611      0.0003      0.0003
48.      49.      2.84436      0.0001      0.0001
49.      50.      2.76637      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleBeamNu.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.0195      0.0251
1.      2.      12.7306      0.0014      0.0004
2.      3.      12.3916      0.0177      0.0134
3.      4.      11.9991      0.0153      0.0137
4.      5.      11.5963      0.0056      0.0065
5.      6.      11.1951      0.0005      0.0017
6.      7.      10.8067      0.005      0.0064
7.      8.      10.4276      0.0061      0.007
8.      9.      10.0589      0.0041      0.0041
9.      10.      9.70776      0.0014      0.0013
10.      11.      9.36638      0.001      0.001
11.      12.      9.0568      0.003      0.0028
12.      13.      8.75805      0.0031      0.003
13.      14.      8.47265      0.0019      0.0022
14.      15.      8.20099      0.0009      0.0011
15.      16.      7.93031      0.0001      0.0005
16.      17.      7.66498      0.0012      0.0017
17.      18.      7.39785      0.0014      0.0017
18.      19.      7.13681      0.0012      0.0013
19.      20.      6.87776      0.0008      0.001
20.      21.      6.62148      0.      0.0001
21.      22.      6.36753      0.0005      0.0009
22.      23.      6.1184      0.0005      0.0011
23.      24.      5.86828      0.0006      0.0011
24.      25.      5.61889      0.0005      0.0009
25.      26.      5.37506      0.      0.0004
26.      27.      5.13364      0.      0.0003
27.      28.      4.89092      0.0001      0.0004
28.      29.      4.6528      0.0003      0.0006
29.      30.      4.41499      0.0003      0.0005
30.      31.      4.18094      0.0001      0.0001
31.      32.      3.94942      0.      0.0001
32.      33.      3.73458      0.0001      0.0002
33.      34.      3.52609      0.0002      0.0003
34.      35.      3.3282      0.0001      0.0003
35.      36.      3.14317      0.0001      0.0002
36.      37.      2.96795      0.0001      0.0002
37.      38.      2.80144      0.      0.0001
38.      39.      2.64369      0.      0.0001
39.      40.      2.49831      0.      0.0001
40.      41.      2.36018      0.      0.0001
41.      42.      2.23362      0.      0.0001
42.      43.      2.11406      0.      0.
43.      44.      2.0035      0.      0.
44.      45.      1.90344      0.      0.
45.      46.      1.81041      0.      0.
46.      47.      1.72584      0.      0.
47.      48.      1.64783      0.      0.
48.      49.      1.58055      0.      0.
49.      50.      1.52122      0.      0.
50.      51.      1.46634      0.      0.
51.      52.      1.41618      0.      0.
52.      53.      1.36831      0.      0.
53.      54.      1.32352      0.      0.
54.      55.      1.28021      0.      0.
55.      56.      1.23636      0.      0.
56.      57.      1.19651      0.      0.
57.      58.      1.15968      0.      0.
58.      59.      1.12291      0.      0.
59.      60.      1.08817      0.      0.
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.2535      0.2566
1.      2.      16.4978      0.2525      0.2574
2.      3.      16.2542      0.2496      0.256
3.      4.      15.8062      0.2369      0.2429
4.      5.      15.3146      0.2215      0.2261
5.      6.      14.7744      0.2069      0.2102
6.      7.      14.2836      0.1944      0.197
7.      8.      13.7042      0.1823      0.1847
8.      9.      13.209      0.1725      0.175
9.      10.      12.6922      0.1626      0.1653
10.      11.      12.2268      0.1534      0.1561
11.      12.      11.7591      0.1439      0.1464
12.      13.      11.3013      0.134      0.1361
13.      14.      10.8368      0.1238      0.1254
14.      15.      10.4846      0.1149      0.1163
15.      16.      10.0796      0.1056      0.1069
16.      17.      9.7203      0.097      0.0983
17.      18.      9.29379      0.0884      0.0896
18.      19.      9.01549      0.0816      0.0827
19.      20.      8.65206      0.0743      0.0753
20.      21.      8.27704      0.0672      0.0683
21.      22.      7.95986      0.0609      0.0621
22.      23.      7.67569      0.055      0.0562
23.      24.      7.37453      0.0493      0.0502
24.      25.      7.08375      0.0439      0.0446
25.      26.      6.78448      0.0386      0.0392
26.      27.      6.46285      0.0334      0.034
27.      28.      6.27532      0.0295      0.03
28.      29.      5.96584      0.025      0.0255
29.      30.      5.75719      0.0214      0.0218
30.      31.      5.53696      0.0181      0.0184
31.      32.      5.27916      0.0149      0.0152
32.      33.      5.07139      0.0123      0.0126
33.      34.      4.89264      0.0102      0.0104
34.      35.      4.68375      0.0082      0.0084
35.      36.      4.48445      0.0065      0.0067
36.      37.      4.34251      0.0052      0.0054
37.      38.      4.16764      0.004      0.0042
38.      39.      3.96655      0.003      0.0031
39.      40.      3.83916      0.0022      0.0023
40.      41.      3.73381      0.0017      0.0017
41.      42.      3.5842      0.0012      0.0012
42.      43.      3.46444      0.0008      0.0009
43.      44.      3.34308      0.0005      0.0006
44.      45.      3.23561      0.0003      0.0003
45.      46.      3.15028      0.0002      0.0002
46.      47.      3.0402      0.0001      0.0001
47.      48.      2.93562      0.      0.
48.      49.      2.8442      0.      0.
49.      50.      2.76635      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0213      0.0158
1.      2.      16.3651      0.0203      0.0172
2.      3.      16.1522      0.0201      0.0182
3.      4.      15.7391      0.0213      0.0185
4.      5.      15.279      0.0234      0.02
5.      6.      14.7651      0.0252      0.0222
6.      7.      14.2954      0.0261      0.0238
7.      8.      13.733      0.0259      0.0242
8.      9.      13.2519      0.025      0.024
9.      10.      12.7469      0.0237      0.0229
10.      11.      12.2922      0.0225      0.0217
11.      12.      11.8337      0.0214      0.0207
12.      13.      11.384      0.0206      0.0197
13.      14.      10.9263      0.0199      0.0189
14.      15.      10.5804      0.0194      0.0185
15.      16.      10.1799      0.0187      0.0182
16.      17.      9.82416      0.0179      0.0177
17.      18.      9.39897      0.0168      0.017
18.      19.      9.12236      0.016      0.0161
19.      20.      8.75839      0.0149      0.015
20.      21.      8.38158      0.0136      0.0139
21.      22.      8.06244      0.0125      0.013
22.      23.      7.77594      0.0115      0.0121
23.      24.      7.47146      0.0107      0.0111
24.      25.      7.17679      0.0099      0.0102
25.      26.      6.87279      0.009      0.0094
26.      27.      6.5454      0.0081      0.0086
27.      28.      6.3535      0.0074      0.0079
28.      29.      6.03713      0.0065      0.0069
29.      30.      5.82253      0.0057      0.0061
30.      31.      5.59574      0.0049      0.0052
31.      32.      5.33093      0.0042      0.0044
32.      33.      5.11705      0.0035      0.0038
33.      34.      4.93287      0.0029      0.0032
34.      35.      4.71845      0.0025      0.0027
35.      36.      4.51404      0.002      0.0022
36.      37.      4.36794      0.0017      0.0019
37.      38.      4.18886      0.0013      0.0015
38.      39.      3.98364      0.001      0.0012
39.      40.      3.85309      0.0008      0.0009
40.      41.      3.74505      0.0006      0.0007
41.      42.      3.59273      0.0005      0.0006
42.      43.      3.4708      0.0003      0.0004
43.      44.      3.3476      0.0002      0.0003
44.      45.      3.23865      0.0002      0.0002
45.      46.      3.15222      0.0001      0.0001
46.      47.      3.04127      0.      0.0001
47.      48.      2.93611      0.      0.
48.      49.      2.84436      0.      0.
49.      50.      2.76637      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleFO.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.0003      0.0004
1.      2.      12.7306      0.0016      0.0015
2.      3.      12.3916      0.0029      0.0026
3.      4.      11.9991      0.0043      0.0038
4.      5.      11.5963      0.0058      0.0051
5.      6.      11.1951      0.0073      0.0064
6.      7.      10.8067      0.0088      0.0077
7.      8.      10.4276      0.0103      0.009
8.      9.      10.0589      0.0119      0.0103
9.      10.      9.70776      0.0135      0.0117
10.      11.      9.36638      0.0121      0.0111
11.      12.      9.0568      0.      0.0027
12.      13.      8.75805      0.0125      0.0238
13.      14.      8.47265      0.0321      0.0534
14.      15.      8.20099      0.0549      0.0876
15.      16.      7.93031      0.0795      0.1246
16.      17.      7.66498      0.1053      0.1634
17.      18.      7.39785      0.132      0.2034
18.      19.      7.13681      0.1589      0.2439
19.      20.      6.87776      0.186      0.2846
20.      21.      6.62148      0.2131      0.3252
21.      22.      6.36753      0.24      0.3655
22.      23.      6.1184      0.2668      0.4057
23.      24.      5.86828      0.2929      0.4448
24.      25.      5.61889      0.3187      0.4833
25.      26.      5.37506      0.3442      0.5216
26.      27.      5.13364      0.3693      0.559
27.      28.      4.89092      0.3939      0.5956
28.      29.      4.6528      0.4181      0.6318
29.      30.      4.41499      0.4419      0.667
30.      31.      4.18094      0.4645      0.7007
31.      32.      3.94942      0.4825      0.7273
32.      33.      3.73458      0.497      0.7486
33.      34.      3.52609      0.5071      0.7635
34.      35.      3.3282      0.514      0.7736
35.      36.      3.14317      0.5185      0.78
36.      37.      2.96795      0.5204      0.7825
37.      38.      2.80144      0.5199      0.7815
38.      39.      2.64369      0.517      0.7769
39.      40.      2.49831      0.5131      0.7708
40.      41.      2.36018      0.5073      0.7618
41.      42.      2.23362      0.5005      0.7513
42.      43.      2.11406      0.4922      0.7386
43.      44.      2.0035      0.4828      0.7243
44.      45.      1.90344      0.473      0.7094
45.      46.      1.81041      0.462      0.6926
46.      47.      1.72584      0.4503      0.6751
47.      48.      1.64783      0.4375      0.6558
48.      49.      1.58055      0.4249      0.6368
49.      50.      1.52122      0.4117      0.617
50.      51.      1.46634      0.3974      0.5957
51.      52.      1.41618      0.3839      0.5755
52.      53.      1.36831      0.3711      0.5565
53.      54.      1.32352      0.3591      0.5386
54.      55.      1.28021      0.3475      0.5213
55.      56.      1.23636      0.3357      0.5037
56.      57.      1.19651      0.325      0.4876
57.      58.      1.15968      0.3151      0.4729
58.      59.      1.12291      0.3052      0.4581
59.      60.      1.08817      0.2959      0.4442
60.      61.      1.05555      0.2871      0.4311
61.      62.      1.02362      0.2785      0.4182
62.      63.      0.992263      0.2701      0.4056
63.      64.      0.963703      0.2624      0.3942
64.      65.      0.936966      0.2552      0.3834
65.      66.      0.909901      0.2479      0.3726
66.      67.      0.882513      0.2405      0.3615
67.      68.      0.857825      0.2339      0.3515
68.      69.      0.835686      0.2279      0.3427
69.      70.      0.810985      0.2212      0.3327
70.      71.      0.789858      0.2156      0.3242
71.      72.      0.768529      0.2098      0.3156
72.      73.      0.747333      0.2041      0.307
73.      74.      0.72814      0.1989      0.2993
74.      75.      0.708074      0.1935      0.2912
75.      76.      0.689002      0.1883      0.2834
76.      77.      0.670713      0.1834      0.2761
77.      78.      0.654261      0.1789      0.2693
78.      79.      0.639128      0.1748      0.2632
79.      80.      0.622457      0.1703      0.2566
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0268      0.0334
1.      2.      16.4978      0.006      0.0022
2.      3.      16.2542      0.0211      0.0248
3.      4.      15.8062      0.0249      0.0297
4.      5.      15.3146      0.0271      0.0328
5.      6.      14.7744      0.0282      0.0349
6.      7.      14.2836      0.0269      0.0335
7.      8.      13.7042      0.022      0.0281
8.      9.      13.209      0.0252      0.0328
9.      10.      12.6922      0.0243      0.0317
10.      11.      12.2268      0.0215      0.0281
11.      12.      11.7591      0.0234      0.0265
12.      13.      11.3013      0.0275      0.0247
13.      14.      10.8368      0.032      0.0221
14.      15.      10.4846      0.0539      0.0408
15.      16.      10.0796      0.0658      0.047
16.      17.      9.7203      0.0882      0.0663
17.      18.      9.29379      0.1009      0.0735
18.      19.      9.01549      0.1326      0.1062
19.      20.      8.65206      0.1554      0.1274
20.      21.      8.27704      0.1794      0.1501
21.      22.      7.95986      0.2022      0.172
22.      23.      7.67569      0.2349      0.2078
23.      24.      7.37453      0.2631      0.2373
24.      25.      7.08375      0.2932      0.2706
25.      26.      6.78448      0.3208      0.2998
26.      27.      6.46285      0.344      0.3234
27.      28.      6.27532      0.3828      0.3691
28.      29.      5.96584      0.4032      0.389
29.      30.      5.75719      0.4389      0.4316
30.      31.      5.53696      0.4669      0.4631
31.      32.      5.27916      0.4875      0.4858
32.      33.      5.07139      0.5085      0.5108
33.      34.      4.89264      0.529      0.5373
34.      35.      4.68375      0.5392      0.5501
35.      36.      4.48445      0.5478      0.5613
36.      37.      4.34251      0.5616      0.5822
37.      38.      4.16764      0.564      0.5867
38.      39.      3.96655      0.5544      0.5729
39.      40.      3.83916      0.5604      0.5854
40.      41.      3.73381      0.5661      0.5983
41.      42.      3.5842      0.5559      0.5855
42.      43.      3.46444      0.5528      0.5865
43.      44.      3.34308      0.5435      0.577
44.      45.      3.23561      0.5363      0.5722
45.      46.      3.15028      0.5318      0.5718
46.      47.      3.0402      0.518      0.5571
47.      48.      2.93562      0.5034      0.5419
48.      49.      2.8442      0.4902      0.5285
49.      50.      2.76635      0.48      0.5204
50.      51.      2.67901      0.4668      0.5082
51.      52.      2.59041      0.4519      0.4924
52.      53.      2.48796      0.4323      0.4686
53.      54.      2.42436      0.4247      0.4644
54.      55.      2.34839      0.4125      0.4523
55.      56.      2.26073      0.3951      0.4306
56.      57.      2.21104      0.3908      0.4309
57.      58.      2.13644      0.3763      0.4134
58.      59.      2.07814      0.367      0.4042
59.      60.      2.02836      0.361      0.4006
60.      61.      1.95801      0.3476      0.3847
61.      62.      1.90362      0.3383      0.3747
62.      63.      1.84697      0.3291      0.3654
63.      64.      1.788      0.3172      0.3503
64.      65.      1.75      0.3131      0.3488
65.      66.      1.7106      0.3074      0.3438
66.      67.      1.6291      0.2881      0.3168
67.      68.      1.61417      0.2911      0.3268
68.      69.      1.56255      0.2808      0.3137
69.      70.      1.51162      0.2709      0.3018
70.      71.      1.48977      0.2697      0.3037
71.      72.      1.44256      0.2601      0.2913
72.      73.      1.40307      0.2528      0.2828
73.      74.      1.37079      0.2482      0.2792
74.      75.      1.33372      0.2408      0.2699
75.      76.      1.3059      0.2372      0.2675
76.      77.      1.26434      0.229      0.2574
77.      78.      1.23341      0.2235      0.2513
78.      79.      1.21169      0.2208      0.2496
79.      80.      1.2177      0.2284      0.2658
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0266      0.0331
1.      2.      16.3651      0.0059      0.0022
2.      3.      16.1522      0.021      0.0246
3.      4.      15.7391      0.0248      0.0296
4.      5.      15.279      0.027      0.0327
5.      6.      14.7651      0.0281      0.0349
6.      7.      14.2954      0.0269      0.0336
7.      8.      13.733      0.022      0.0282
8.      9.      13.2519      0.0252      0.0329
9.      10.      12.7469      0.0244      0.0318
10.      11.      12.2922      0.0216      0.0283
11.      12.      11.8337      0.0236      0.0266
12.      13.      11.384      0.0276      0.0249
13.      14.      10.9263      0.0321      0.0222
14.      15.      10.5804      0.054      0.041
15.      16.      10.1799      0.0659      0.0471
16.      17.      9.82416      0.0883      0.0664
17.      18.      9.39897      0.1009      0.0735
18.      19.      9.12236      0.1327      0.1064
19.      20.      8.75839      0.1554      0.1275
20.      21.      8.38158      0.1793      0.1501
21.      22.      8.06244      0.202      0.1719
22.      23.      7.77594      0.2348      0.2078
23.      24.      7.47146      0.2629      0.2372
24.      25.      7.17679      0.2931      0.2705
25.      26.      6.87279      0.3206      0.2998
26.      27.      6.5454      0.3437      0.3233
27.      28.      6.3535      0.3825      0.369
28.      29.      6.03713      0.4029      0.3888
29.      30.      5.82253      0.4386      0.4315
30.      31.      5.59574      0.4667      0.4629
31.      32.      5.33093      0.4873      0.4857
32.      33.      5.11705      0.5083      0.5107
33.      34.      4.93287      0.5288      0.5372
34.      35.      4.71845      0.5389      0.5499
35.      36.      4.51404      0.5475      0.5612
36.      37.      4.36794      0.5614      0.5821
37.      38.      4.18886      0.5638      0.5866
38.      39.      3.98364      0.5542      0.5728
39.      40.      3.85309      0.5603      0.5853
40.      41.      3.74505      0.566      0.5983
41.      42.      3.59273      0.5558      0.5854
42.      43.      3.4708      0.5528      0.5865
43.      44.      3.3476      0.5435      0.577
44.      45.      3.23865      0.5363      0.5722
45.      46.      3.15222      0.5318      0.5718
46.      47.      3.04127      0.518      0.5571
47.      48.      2.93611      0.5034      0.5419
48.      49.      2.84436      0.4902      0.5285
49.      50.      2.76637      0.48      0.5204
50.      51.      2.67901      0.4668      0.5082
51.      52.      2.59041      0.4519      0.4924
52.      53.      2.48796      0.4323      0.4686
53.      54.      2.42436      0.4247      0.4644
54.      55.      2.34839      0.4125      0.4523
55.      56.      2.26073      0.3951      0.4306
56.      57.      2.21104      0.3908      0.4309
57.      58.      2.13644      0.3763      0.4134
58.      59.      2.07814      0.367      0.4042
59.      60.      2.02836      0.361      0.4006
60.      61.      1.95801      0.3476      0.3847
61.      62.      1.90362      0.3383      0.3747
62.      63.      1.84697      0.3291      0.3654
63.      64.      1.788      0.3172      0.3503
64.      65.      1.75      0.3131      0.3488
65.      66.      1.7106      0.3074      0.3438
66.      67.      1.6291      0.2881      0.3168
67.      68.      1.61417      0.2911      0.3268
68.      69.      1.56255      0.2808      0.3137
69.      70.      1.51162      0.2709      0.3018
70.      71.      1.48977      0.2697      0.3037
71.      72.      1.44256      0.2601      0.2913
72.      73.      1.40307      0.2528      0.2828
73.      74.      1.37079      0.2482      0.2792
74.      75.      1.33372      0.2408      0.2699
75.      76.      1.3059      0.2372      0.2675
76.      77.      1.26434      0.229      0.2574
77.      78.      1.23341      0.2235      0.2513
78.      79.      1.21169      0.2208      0.2496
79.      80.      1.2177      0.2284      0.2658
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleHardMu.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.      2.0363
1.      2.      12.7306      0.      2.0287
2.      3.      12.3916      0.      2.0078
3.      4.      11.9991      0.      1.9778
4.      5.      11.5963      0.      1.9411
5.      6.      11.1951      0.      1.899
6.      7.      10.8067      0.      1.8538
7.      8.      10.4276      0.      1.8058
8.      9.      10.0589      0.      1.7561
9.      10.      9.70776      0.      1.7064
10.      11.      9.36638      0.      1.6547
11.      12.      9.0568      0.      1.6016
12.      13.      8.75805      0.      1.5443
13.      14.      8.47265      0.      1.4849
14.      15.      8.20099      0.      1.4251
15.      16.      7.93031      0.      1.3631
16.      17.      7.66498      0.      1.3004
17.      18.      7.39785      0.      1.2363
18.      19.      7.13681      0.      1.1725
19.      20.      6.87776      0.      1.1086
20.      21.      6.62148      0.      1.0449
21.      22.      6.36753      0.      0.9814
22.      23.      6.1184      0.      0.9186
23.      24.      5.86828      0.      0.8558
24.      25.      5.61889      0.      0.7933
25.      26.      5.37506      0.      0.732
26.      27.      5.13364      0.      0.6713
27.      28.      4.89092      0.      0.6109
28.      29.      4.6528      0.      0.5515
29.      30.      4.41499      0.      0.4926
30.      31.      4.18094      0.      0.4352
31.      32.      3.94942      0.      0.3815
32.      33.      3.73458      0.      0.3333
33.      34.      3.52609      0.      0.2891
34.      35.      3.3282      0.      0.2491
35.      36.      3.14317      0.      0.2132
36.      37.      2.96795      0.      0.1809
37.      38.      2.80144      0.      0.1518
38.      39.      2.64369      0.      0.1258
39.      40.      2.49831      0.      0.1029
40.      41.      2.36018      0.      0.0826
41.      42.      2.23362      0.      0.065
42.      43.      2.11406      0.      0.0497
43.      44.      2.0035      0.      0.0367
44.      45.      1.90344      0.      0.0259
45.      46.      1.81041      0.      0.0171
46.      47.      1.72584      0.      0.0102
47.      48.      1.64783      0.      0.0052
48.      49.      1.58055      0.      0.0019
49.      50.      1.52122      0.      0.0003
50.      51.      1.46634      0.      0.
51.      52.      1.41618      0.      0.
52.      53.      1.36831      0.      0.
53.      54.      1.32352      0.      0.
54.      55.      1.28021      0.      0.
55.      56.      1.23636      0.      0.
56.      57.      1.19651      0.      0.
57.      58.      1.15968      0.      0.
58.      59.      1.12291      0.      0.
59.      60.      1.08817      0.      0.
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.      0.2675
1.      2.      16.4978      0.      0.2607
2.      3.      16.2542      0.      0.2553
3.      4.      15.8062      0.      0.2468
4.      5.      15.3146      0.      0.238
5.      6.      14.7744      0.      0.2289
6.      7.      14.2836      0.      0.2208
7.      8.      13.7042      0.      0.2116
8.      9.      13.209      0.      0.2039
9.      10.      12.6922      0.      0.196
10.      11.      12.2268      0.      0.189
11.      12.      11.7591      0.      0.1814
12.      13.      11.3013      0.      0.1735
13.      14.      10.8368      0.      0.1651
14.      15.      10.4846      0.      0.1582
15.      16.      10.0796      0.      0.1503
16.      17.      9.7203      0.      0.143
17.      18.      9.29379      0.      0.1345
18.      19.      9.01549      0.      0.128
19.      20.      8.65206      0.      0.1202
20.      21.      8.27704      0.      0.1121
21.      22.      7.95986      0.      0.1049
22.      23.      7.67569      0.      0.0981
23.      24.      7.37453      0.      0.0909
24.      25.      7.08375      0.      0.0838
25.      26.      6.78448      0.      0.0765
26.      27.      6.46285      0.      0.069
27.      28.      6.27532      0.      0.0631
28.      29.      5.96584      0.      0.0558
29.      30.      5.75719      0.      0.0497
30.      31.      5.53696      0.      0.0435
31.      32.      5.27916      0.      0.0374
32.      33.      5.07139      0.      0.0323
33.      34.      4.89264      0.      0.0278
34.      35.      4.68375      0.      0.0235
35.      36.      4.48445      0.      0.0196
36.      37.      4.34251      0.      0.0164
37.      38.      4.16764      0.      0.0134
38.      39.      3.96655      0.      0.0106
39.      40.      3.83916      0.      0.0085
40.      41.      3.73381      0.      0.0067
41.      42.      3.5842      0.      0.0051
42.      43.      3.46444      0.      0.0037
43.      44.      3.34308      0.      0.0026
44.      45.      3.23561      0.      0.0017
45.      46.      3.15028      0.      0.0011
46.      47.      3.0402      0.      0.0006
47.      48.      2.93562      0.      0.0003
48.      49.      2.8442      0.      0.0001
49.      50.      2.76635      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0929      0.0616
1.      2.      16.3651      0.0905      0.0617
2.      3.      16.1522      0.0883      0.0631
3.      4.      15.7391      0.0847      0.0639
4.      5.      15.279      0.0807      0.0642
5.      6.      14.7651      0.0764      0.0639
6.      7.      14.2954      0.0723      0.0633
7.      8.      13.733      0.0679      0.0621
8.      9.      13.2519      0.0641      0.0609
9.      10.      12.7469      0.0603      0.0594
10.      11.      12.2922      0.0568      0.058
11.      12.      11.8337      0.0533      0.0563
12.      13.      11.384      0.0499      0.0544
13.      14.      10.9263      0.0463      0.0521
14.      15.      10.5804      0.0432      0.0503
15.      16.      10.1799      0.0399      0.0481
16.      17.      9.82416      0.0369      0.0461
17.      18.      9.39897      0.0338      0.0435
18.      19.      9.12236      0.0313      0.0416
19.      20.      8.75839      0.0286      0.0391
20.      21.      8.38158      0.0259      0.0366
21.      22.      8.06244      0.0235      0.0343
22.      23.      7.77594      0.0214      0.0322
23.      24.      7.47146      0.0194      0.0299
24.      25.      7.17679      0.0174      0.0276
25.      26.      6.87279      0.0155      0.0252
26.      27.      6.5454      0.0136      0.0227
27.      28.      6.3535      0.0121      0.0208
28.      29.      6.03713      0.0104      0.0184
29.      30.      5.82253      0.009      0.0163
30.      31.      5.59574      0.0076      0.0142
31.      32.      5.33093      0.0064      0.0121
32.      33.      5.11705      0.0054      0.0104
33.      34.      4.93287      0.0046      0.009
34.      35.      4.71845      0.0038      0.0076
35.      36.      4.51404      0.003      0.0063
36.      37.      4.36794      0.0025      0.0053
37.      38.      4.18886      0.0019      0.0043
38.      39.      3.98364      0.0015      0.0034
39.      40.      3.85309      0.0011      0.0027
40.      41.      3.74505      0.0009      0.0021
41.      42.      3.59273      0.0006      0.0016
42.      43.      3.4708      0.0004      0.0012
43.      44.      3.3476      0.0003      0.0008
44.      45.      3.23865      0.0002      0.0005
45.      46.      3.15222      0.0001      0.0003
46.      47.      3.04127      0.0001      0.0002
47.      48.      2.93611      0.      0.0001
48.      49.      2.84436      0.      0.
49.      50.      2.76637      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleProfile.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.      0.
1.      2.      12.7306      0.      0.
2.      3.      12.3916      0.      0.
3.      4.      11.9991      0.      0.
4.      5.      11.5963      0.      0.
5.      6.      11.1951      0.      0.
6.      7.      10.8067      0.      0.
7.      8.      10.4276      0.      0.
8.      9.      10.0589      0.      0.
9.      10.      9.70776      0.      0.
10.      11.      9.36638      0.0012      0.0025
11.      12.      9.0568      0.0063      0.0135
12.      13.      8.75805      0.0131      0.0282
13.      14.      8.47265      0.0193      0.0417
14.      15.      8.20099      0.0237      0.0512
15.      16.      7.93031      0.0255      0.055
16.      17.      7.66498      0.0242      0.0523
17.      18.      7.39785      0.0197      0.0426
18.      19.      7.13681      0.0119      0.0258
19.      20.      6.87776      0.001      0.0021
20.      21.      6.62148      0.0283      0.0131
21.      22.      6.36753      0.0651      0.0301
22.      23.      6.1184      0.1081      0.05
23.      24.      5.86828      0.1569      0.0726
24.      25.      5.61889      0.2112      0.0977
25.      26.      5.37506      0.2691      0.1254
26.      27.      5.13364      0.3224      0.1553
27.      28.      4.89092      0.3665      0.1873
28.      29.      4.6528      0.4      0.2216
29.      30.      4.41499      0.4211      0.2579
30.      31.      4.18094      0.4302      0.2949
31.      32.      3.94942      0.4316      0.3267
32.      33.      3.73458      0.428      0.3521
33.      34.      3.52609      0.4184      0.3697
34.      35.      3.3282      0.4035      0.3797
35.      36.      3.14317      0.3837      0.383
36.      37.      2.96795      0.3587      0.3827
37.      38.      2.80144      0.3286      0.3799
38.      39.      2.64369      0.2937      0.3747
39.      40.      2.49831      0.2542      0.3676
40.      41.      2.36018      0.2113      0.3581
41.      42.      2.23362      0.171      0.3469
42.      43.      2.11406      0.1344      0.3332
43.      44.      2.0035      0.1019      0.3176
44.      45.      1.90344      0.0738      0.3003
45.      46.      1.81041      0.0499      0.2806
46.      47.      1.72584      0.0306      0.2588
47.      48.      1.64783      0.0159      0.2347
48.      49.      1.58055      0.0059      0.2088
49.      50.      1.52122      0.0009      0.1805
50.      51.      1.46634      0.      0.1504
51.      52.      1.41618      0.      0.1223
52.      53.      1.36831      0.      0.0968
53.      54.      1.32352      0.      0.0741
54.      55.      1.28021      0.      0.0541
55.      56.      1.23636      0.      0.037
56.      57.      1.19651      0.      0.023
57.      58.      1.15968      0.      0.0121
58.      59.      1.12291      0.      0.0046
59.      60.      1.08817      0.      0.0007
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.      0.
1.      2.      16.4978      0.      0.
2.      3.      16.2542      0.      0.
3.      4.      15.8062      0.      0.
4.      5.      15.3146      0.      0.
5.      6.      14.7744      0.      0.
6.      7.      14.2836      0.      0.
7.      8.      13.7042      0.      0.
8.      9.      13.209      0.      0.
9.      10.      12.6922      0.      0.
10.      11.      12.2268      0.0011      0.0023
11.      12.      11.7591      0.0064      0.0138
12.      13.      11.3013      0.0149      0.0322
13.      14.      10.8368      0.0249      0.0539
14.      15.      10.4846      0.0354      0.0765
15.      16.      10.0796      0.0453      0.098
16.      17.      9.7203      0.0543      0.1174
17.      18.      9.29379      0.0623      0.1345
18.      19.      9.01549      0.0684      0.1477
19.      20.      8.65206      0.0735      0.1588
20.      21.      8.27704      0.0778      0.1681
21.      22.      7.95986      0.0805      0.174
22.      23.      7.67569      0.0818      0.1768
23.      24.      7.37453      0.0827      0.1788
24.      25.      7.08375      0.083      0.1793
25.      26.      6.78448      0.0839      0.1801
26.      27.      6.46285      0.0869      0.1805
27.      28.      6.27532      0.0831      0.1627
28.      29.      5.96584      0.0886      0.1598
29.      30.      5.75719      0.0881      0.1437
30.      31.      5.53696      0.0899      0.1311
31.      32.      5.27916      0.0958      0.1266
32.      33.      5.07139      0.0981      0.1193
33.      34.      4.89264      0.0965      0.1092
34.      35.      4.68375      0.1009      0.1072
35.      36.      4.48445      0.1066      0.1068
36.      37.      4.34251      0.1046      0.098
37.      38.      4.16764      0.1108      0.0959
38.      39.      3.96655      0.1246      0.0977
39.      40.      3.83916      0.1271      0.0879
40.      41.      3.73381      0.1258      0.0742
41.      42.      3.5842      0.1364      0.0672
42.      43.      3.46444      0.1412      0.0569
43.      44.      3.34308      0.1473      0.0473
44.      45.      3.23561      0.1516      0.0372
45.      46.      3.15028      0.1504      0.0268
46.      47.      3.0402      0.1537      0.0182
47.      48.      2.93562      0.1535      0.0104
48.      49.      2.8442      0.1493      0.0042
49.      50.      2.76635      0.1393      0.0007
50.      51.      2.67901      0.1262      0.
51.      52.      2.59041      0.1123      0.
52.      53.      2.48796      0.099      0.
53.      54.      2.42436      0.0817      0.
54.      55.      2.34839      0.0653      0.
55.      56.      2.26073      0.0493      0.
56.      57.      2.21104      0.033      0.
57.      58.      2.13644      0.0193      0.
58.      59.      2.07814      0.008      0.
59.      60.      2.02836      0.0013      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.      0.
1.      2.      16.3651      0.      0.
2.      3.      16.1522      0.      0.
3.      4.      15.7391      0.      0.
4.      5.      15.279      0.      0.
5.      6.      14.7651      0.      0.
6.      7.      14.2954      0.      0.
7.      8.      13.733      0.      0.
8.      9.      13.2519      0.      0.
9.      10.      12.7469      0.      0.
10.      11.      12.2922      0.001      0.0023
11.      12.      11.8337      0.0063      0.0136
12.      13.      11.384      0.0147      0.0317
13.      14.      10.9263      0.0244      0.0528
14.      15.      10.5804      0.0345      0.0745
15.      16.      10.1799      0.0439      0.0949
16.      17.      9.82416      0.0522      0.1129
17.      18.      9.39897      0.0594      0.1283
18.      19.      9.12236      0.0646      0.1395
19.      20.      8.75839      0.0686      0.1483
20.      21.      8.38158      0.0718      0.1551
21.      22.      8.06244      0.0732      0.1582
22.      23.      7.77594      0.0731      0.1579
23.      24.      7.47146      0.0724      0.1565
24.      25.      7.17679      0.071      0.1535
25.      26.      6.87279      0.0702      0.1508
26.      27.      6.5454      0.0716      0.1486
27.      28.      6.3535      0.0657      0.1285
28.      29.      6.03713      0.0694      0.1252
29.      30.      5.82253      0.0667      0.1089
30.      31.      5.59574      0.0666      0.0972
31.      32.      5.33093      0.0714      0.0943
32.      33.      5.11705      0.0728      0.0885
33.      34.      4.93287      0.0708      0.0801
34.      35.      4.71845      0.0756      0.0803
35.      36.      4.51404      0.0821      0.0823
36.      37.      4.36794      0.0807      0.0757
37.      38.      4.18886      0.0881      0.0762
38.      39.      3.98364      0.1035      0.0811
39.      40.      3.85309      0.107      0.074
40.      41.      3.74505      0.1067      0.063
41.      42.      3.59273      0.1191      0.0587
42.      43.      3.4708      0.1254      0.0506
43.      44.      3.3476      0.1332      0.0427
44.      45.      3.23865      0.1392      0.0342
45.      46.      3.15222      0.1394      0.0248
46.      47.      3.04127      0.1447      0.0171
47.      48.      2.93611      0.1462      0.0099
48.      49.      2.84436      0.1437      0.0041
49.      50.      2.76637      0.1351      0.0006
50.      51.      2.67901      0.1234      0.
51.      52.      2.59041      0.1108      0.
52.      53.      2.48796      0.0984      0.
53.      54.      2.42436      0.0817      0.
54.      55.      2.34839      0.0657      0.
55.      56.      2.26073      0.0499      0.
56.      57.      2.21104      0.0336      0.
57.      58.      2.13644      0.0197      0.
58.      59.      2.07814      0.0082      0.
59.      60.      2.02836      0.0013      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleSoftMu.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      3.0465      0.8856
1.      2.      12.7306      2.9756      0.837
2.      3.      12.3916      2.8596      0.7517
3.      4.      11.9991      2.7358      0.6536
4.      5.      11.5963      2.6172      0.5608
5.      6.      11.1951      2.5043      0.481
6.      7.      10.8067      2.3981      0.4155
7.      8.      10.4276      2.2957      0.3632
8.      9.      10.0589      2.1966      0.3221
9.      10.      9.70776      2.1024      0.2899
10.      11.      9.36638      2.0096      0.2641
11.      12.      9.0568      1.918      0.2431
12.      13.      8.75805      1.8243      0.2251
13.      14.      8.47265      1.7311      0.2093
14.      15.      8.20099      1.6392      0.1955
15.      16.      7.93031      1.5473      0.1829
16.      17.      7.66498      1.4568      0.1713
17.      18.      7.39785      1.3667      0.1605
18.      19.      7.13681      1.2791      0.1504
19.      20.      6.87776      1.1935      0.1407
20.      21.      6.62148      1.1101      0.1316
21.      22.      6.36753      1.0289      0.1225
22.      23.      6.1184      0.9506      0.1136
23.      24.      5.86828      0.8742      0.1047
24.      25.      5.61889      0.8001      0.0959
25.      26.      5.37506      0.7289      0.0873
26.      27.      5.13364      0.6599      0.0789
27.      28.      4.89092      0.5927      0.0706
28.      29.      4.6528      0.5282      0.0623
29.      30.      4.41499      0.4657      0.0542
30.      31.      4.18094      0.4061      0.0465
31.      32.      3.94942      0.3516      0.0392
32.      33.      3.73458      0.3033      0.0328
33.      34.      3.52609      0.2598      0.027
34.      35.      3.3282      0.2211      0.0218
35.      36.      3.14317      0.1867      0.0173
36.      37.      2.96795      0.1562      0.0135
37.      38.      2.80144      0.1291      0.0102
38.      39.      2.64369      0.1055      0.0075
39.      40.      2.49831      0.0849      0.0053
40.      41.      2.36018      0.0671      0.0037
41.      42.      2.23362      0.052      0.0024
42.      43.      2.11406      0.0392      0.0014
43.      44.      2.0035      0.0285      0.0007
44.      45.      1.90344      0.0197      0.0003
45.      46.      1.81041      0.0128      0.0001
46.      47.      1.72584      0.0075      0.
47.      48.      1.64783      0.0037      0.
48.      49.      1.58055      0.0013      0.
49.      50.      1.52122      0.0002      0.
50.      51.      1.46634      0.      0.
51.      52.      1.41618      0.      0.
52.      53.      1.36831      0.      0.
53.      54.      1.32352      0.      0.
54.      55.      1.28021      0.      0.
55.      56.      1.23636      0.      0.
56.      57.      1.19651      0.      0.
57.      58.      1.15968      0.      0.
58.      59.      1.12291      0.      0.
59.      60.      1.08817      0.      0.
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.8637      0.
1.      2.      16.4978      0.826      0.
2.      3.      16.2542      0.7856      0.
3.      4.      15.8062      0.7382      0.
4.      5.      15.3146      0.6969      0.
5.      6.      14.7744      0.6738      0.
6.      7.      14.2836      0.6648      0.
7.      8.      13.7042      0.6462      0.
8.      9.      13.209      0.6253      0.
9.      10.      12.6922      0.5991      0.
10.      11.      12.2268      0.5712      0.
11.      12.      11.7591      0.5384      0.
12.      13.      11.3013      0.5031      0.
13.      14.      10.8368      0.4659      0.
14.      15.      10.4846      0.432      0.
15.      16.      10.0796      0.396      0.
16.      17.      9.7203      0.3671      0.
17.      18.      9.29379      0.3383      0.
18.      19.      9.01549      0.3151      0.
19.      20.      8.65206      0.2892      0.
20.      21.      8.27704      0.2633      0.
21.      22.      7.95986      0.24      0.
22.      23.      7.67569      0.2185      0.
23.      24.      7.37453      0.1974      0.
24.      25.      7.08375      0.1774      0.
25.      26.      6.78448      0.1581      0.
26.      27.      6.46285      0.1388      0.
27.      28.      6.27532      0.1238      0.
28.      29.      5.96584      0.1065      0.
29.      30.      5.75719      0.0923      0.
30.      31.      5.53696      0.0788      0.
31.      32.      5.27916      0.066      0.
32.      33.      5.07139      0.0556      0.
33.      34.      4.89264      0.0468      0.
34.      35.      4.68375      0.0386      0.
35.      36.      4.48445      0.0314      0.
36.      37.      4.34251      0.0256      0.
37.      38.      4.16764      0.0203      0.
38.      39.      3.96655      0.0155      0.
39.      40.      3.83916      0.012      0.
40.      41.      3.73381      0.0092      0.
41.      42.      3.5842      0.0067      0.
42.      43.      3.46444      0.0047      0.
43.      44.      3.34308      0.0032      0.
44.      45.      3.23561      0.002      0.
45.      46.      3.15028      0.0012      0.
46.      47.      3.0402      0.0006      0.
47.      48.      2.93562      0.0003      0.
48.      49.      2.8442      0.0001      0.
49.      50.      2.76635      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0606      0.1788
1.      2.      16.3651      0.0512      0.1639
2.      3.      16.1522      0.0372      0.1306
3.      4.      15.7391      0.0237      0.0779
4.      5.      15.279      0.0157      0.0211
5.      6.      14.7651      0.0294      0.
6.      7.      14.2954      0.0707      0.
7.      8.      13.733      0.1007      0.
8.      9.      13.2519      0.1208      0.
9.      10.      12.7469      0.1328      0.
10.      11.      12.2922      0.1386      0.
11.      12.      11.8337      0.1387      0.
12.      13.      11.384      0.135      0.
13.      14.      10.9263      0.1285      0.
14.      15.      10.5804      0.1211      0.
15.      16.      10.1799      0.112      0.
16.      17.      9.82416      0.1027      0.
17.      18.      9.39897      0.0921      0.
18.      19.      9.12236      0.083      0.
19.      20.      8.75839      0.0734      0.
20.      21.      8.38158      0.0639      0.
21.      22.      8.06244      0.0554      0.
22.      23.      7.77594      0.0481      0.
23.      24.      7.47146      0.0412      0.
24.      25.      7.17679      0.0351      0.
25.      26.      6.87279      0.0297      0.
26.      27.      6.5454      0.0248      0.
27.      28.      6.3535      0.0211      0.
28.      29.      6.03713      0.0175      0.
29.      30.      5.82253      0.0148      0.
30.      31.      5.59574      0.0125      0.
31.      32.      5.33093      0.0106      0.
32.      33.      5.11705      0.0091      0.
33.      34.      4.93287      0.008      0.
34.      35.      4.71845      0.007      0.
35.      36.      4.51404      0.0062      0.
36.      37.      4.36794      0.0056      0.
37.      38.      4.18886      0.0049      0.
38.      39.      3.98364      0.0041      0.
39.      40.      3.85309      0.0035      0.
40.      41.      3.74505      0.003      0.
41.      42.      3.59273      0.0024      0.
42.      43.      3.4708      0.0018      0.
43.      44.      3.3476      0.0014      0.
44.      45.      3.23865      0.0009      0.
45.      46.      3.15222      0.0006      0.
46.      47.      3.04127      0.0004      0.
47.      48.      2.93611      0.0002      0.
48.      49.      2.84436      0.0001      0.
49.      50.      2.76637      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleSoftNu.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.      0.0003
1.      2.      12.7306      0.      0.0003
2.      3.      12.3916      0.      0.0003
3.      4.      11.9991      0.      0.0003
4.      5.      11.5963      0.0001      0.0003
5.      6.      11.1951      0.0002      0.0003
6.      7.      10.8067      0.0002      0.0003
7.      8.      10.4276      0.0002      0.0003
8.      9.      10.0589      0.0003      0.0003
9.      10.      9.70776      0.0003      0.0003
10.      11.      9.36638      0.0002      0.0003
11.      12.      9.0568      0.0002      0.0002
12.      13.      8.75805      0.0002      0.0002
13.      14.      8.47265      0.0002      0.0002
14.      15.      8.20099      0.0002      0.0002
15.      16.      7.93031      0.0002      0.0002
16.      17.      7.66498      0.0003      0.0002
17.      18.      7.39785      0.0003      0.0001
18.      19.      7.13681      0.0004      0.0001
19.      20.      6.87776      0.0004      0.
20.      21.      6.62148      0.0003      0.0001
21.      22.      6.36753      0.0001      0.0001
22.      23.      6.1184      0.0001      0.0001
23.      24.      5.86828      0.0001      0.
24.      25.      5.61889      0.0001      0.
25.      26.      5.37506      0.0001      0.
26.      27.      5.13364      0.0001      0.
27.      28.      4.89092      0.0001      0.
28.      29.      4.6528      0.0001      0.
29.      30.      4.41499      0.0001      0.
30.      31.      4.18094      0.0001      0.
31.      32.      3.94942      0.0002      0.
32.      33.      3.73458      0.0002      0.
33.      34.      3.52609      0.0001      0.
34.      35.      3.3282      0.0001      0.
35.      36.      3.14317      0.0001      0.
36.      37.      2.96795      0.0001      0.0001
37.      38.      2.80144      0.0001      0.0001
38.      39.      2.64369      0.      0.
39.      40.      2.49831      0.      0.
40.      41.      2.36018      0.      0.
41.      42.      2.23362      0.      0.
42.      43.      2.11406      0.      0.
43.      44.      2.0035      0.      0.
44.      45.      1.90344      0.      0.
45.      46.      1.81041      0.      0.
46.      47.      1.72584      0.      0.
47.      48.      1.64783      0.      0.
48.      49.      1.58055      0.      0.
49.      50.      1.52122      0.      0.
50.      51.      1.46634      0.      0.
51.      52.      1.41618      0.      0.
52.      53.      1.36831      0.      0.
53.      54.      1.32352      0.      0.
54.      55.      1.28021      0.      0.
55.      56.      1.23636      0.      0.
56.      57.      1.19651      0.      0.
57.      58.      1.15968      0.      0.
58.      59.      1.12291      0.      0.
59.      60.      1.08817      0.      0.
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.2615      0.267
1.      2.      16.4978      0.2521      0.2573
2.      3.      16.2542      0.2432      0.248
3.      4.      15.8062      0.2315      0.236
4.      5.      15.3146      0.2197      0.2238
5.      6.      14.7744      0.2075      0.2111
6.      7.      14.2836      0.1963      0.1995
7.      8.      13.7042      0.1841      0.187
8.      9.      13.209      0.1733      0.1759
9.      10.      12.6922      0.1625      0.165
10.      11.      12.2268      0.1527      0.155
11.      12.      11.7591      0.1428      0.1448
12.      13.      11.3013      0.1329      0.1346
13.      14.      10.8368      0.1231      0.1245
14.      15.      10.4846      0.1146      0.1157
15.      16.      10.0796      0.1056      0.1066
16.      17.      9.7203      0.0974      0.0984
17.      18.      9.29379      0.0888      0.0896
18.      19.      9.01549      0.082      0.0825
19.      20.      8.65206      0.0746      0.0749
20.      21.      8.27704      0.0673      0.0677
21.      22.      7.95986      0.0608      0.0612
22.      23.      7.67569      0.0549      0.0553
23.      24.      7.37453      0.0492      0.0494
24.      25.      7.08375      0.0439      0.044
25.      26.      6.78448      0.0387      0.0388
26.      27.      6.46285      0.0337      0.0338
27.      28.      6.27532      0.0297      0.0298
28.      29.      5.96584      0.0253      0.0253
29.      30.      5.75719      0.0217      0.0216
30.      31.      5.53696      0.0183      0.0181
31.      32.      5.27916      0.0151      0.0149
32.      33.      5.07139      0.0124      0.0123
33.      34.      4.89264      0.0103      0.0101
34.      35.      4.68375      0.0083      0.0082
35.      36.      4.48445      0.0066      0.0066
36.      37.      4.34251      0.0053      0.0053
37.      38.      4.16764      0.0041      0.0041
38.      39.      3.96655      0.003      0.003
39.      40.      3.83916      0.0023      0.0023
40.      41.      3.73381      0.0017      0.0017
41.      42.      3.5842      0.0012      0.0012
42.      43.      3.46444      0.0008      0.0008
43.      44.      3.34308      0.0005      0.0005
44.      45.      3.23561      0.0003      0.0003
45.      46.      3.15028      0.0002      0.0002
46.      47.      3.0402      0.0001      0.0001
47.      48.      2.93562      0.      0.
48.      49.      2.8442      0.      0.
49.      50.      2.76635      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0176      0.0135
1.      2.      16.3651      0.0194      0.0157
2.      3.      16.1522      0.022      0.0187
3.      4.      15.7391      0.0238      0.0208
4.      5.      15.279      0.0246      0.022
5.      6.      14.7651      0.0249      0.0225
6.      7.      14.2954      0.0248      0.0226
7.      8.      13.733      0.0242      0.0223
8.      9.      13.2519      0.0237      0.0221
9.      10.      12.7469      0.0231      0.0217
10.      11.      12.2922      0.0225      0.0213
11.      12.      11.8337      0.0218      0.0208
12.      13.      11.384      0.0211      0.0201
13.      14.      10.9263      0.0202      0.0192
14.      15.      10.5804      0.0194      0.0185
15.      16.      10.1799      0.0185      0.0177
16.      17.      9.82416      0.0175      0.0169
17.      18.      9.39897      0.0165      0.016
18.      19.      9.12236      0.0158      0.0151
19.      20.      8.75839      0.0148      0.0142
20.      21.      8.38158      0.0137      0.0133
21.      22.      8.06244      0.0128      0.0125
22.      23.      7.77594      0.0119      0.0117
23.      24.      7.47146      0.011      0.0108
24.      25.      7.17679      0.0101      0.0099
25.      26.      6.87279      0.0092      0.009
26.      27.      6.5454      0.0082      0.0082
27.      28.      6.3535      0.0075      0.0075
28.      29.      6.03713      0.0066      0.0065
29.      30.      5.82253      0.0059      0.0057
30.      31.      5.59574      0.0051      0.0049
31.      32.      5.33093      0.0043      0.0041
32.      33.      5.11705      0.0037      0.0035
33.      34.      4.93287      0.0031      0.0031
34.      35.      4.71845      0.0026      0.0026
35.      36.      4.51404      0.0022      0.0022
36.      37.      4.36794      0.0018      0.0018
37.      38.      4.18886      0.0014      0.0015
38.      39.      3.98364      0.0011      0.0011
39.      40.      3.85309      0.0009      0.0009
40.      41.      3.74505      0.0007      0.0007
41.      42.      3.59273      0.0005      0.0005
42.      43.      3.4708      0.0004      0.0004
43.      44.      3.3476      0.0003      0.0003
44.      45.      3.23865      0.0002      0.0002
45.      46.      3.15222      0.0001      0.0001
46.      47.      3.04127      0.0001      0.0001
47.      48.      2.93611      0.      0.
48.      49.      2.84436      0.      0.
49.      50.      2.76637      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Proofreading/Reply.txt <==
Dear JHEP Editors,


First of all, we really appreciate your endeavors in typesetting the manuscript and also spotting the typo in it!

Regarding the queries, we present the answers as follows,

1) Please check that the names of all authors on the first page are spelt correctly.

We confirm the names have been both correctly spelt. 

2. In JHEP affiliations are written in the form:
Department, University,
Street, City, Country
Please check each affiliation and provide the missing information if needed.

Thank you for reminding us of this! 

Indeed, one of the authors needs to update his affiliation due to the very recent change of his institue, i.e., 

\author[a,b]{Wan-Li Ju,}
\emailAdd{wanli.ju@mi.infn.it}
\author[a]{Marek Sch{\"o}nherr}
\emailAdd{marek.schoenherr@durham.ac.uk}

\affiliation[a]{Institute for Particle Physics Phenomenology, Durham University, DH1 3LE Durham, United Kingdom}
\affiliation[b]{INFN, Sezione di Milano, Via Celoria 16, 20133 Milano, Italy}
 
3. Please check that all the images are displayed correctly (order, captions, borders, etc.). Please let us know if there are any problems and provide us with new .pdf, .png, .jpg or .eps file(s) if necessary.

We confirm the images have been all appropriately placed.

4 If an explicit acknowledgment of funding is required, please ensure that it is indicated in your article. If an Acknowledgments section is already present, please check that the information there is complete and correct.

There is no problem in the Acknowledgment.

5. In JHEP all authors usually appear in the first page with their e-mail address. Please provide only one e-mail address for the each authors.

Please add the email “wanli.ju@mi.infn.it” for Wan-Li Ju and “marek.schoenherr@durham.ac.uk” for Marek Sch{\"o}nherr. Thank you!

6. Please note that the terms of the equations (2.29)–(2.30), (2.35)–(2.36), (2.42), (2.50), (2.82), (3.14), (3.15), (3.18), (3.25), (A.1), (A.10) and (A.17) have been slightly
rearranged along the lines. Signs and order of the terms have been kept. 

Thank you for the efforts! We confirm that there is no problem in those formulae themselves but the description below eq. (2.42) needs adjustment, see item (f) below for details. 


7. Although our typesetting office does not do any linguistic editing, we found 1 instance of repeated words in the text. We highlighted it in red. Please check.

Many thanks for pointing this out! Please cancel the redundant word “the”. 



Other than the aforementioned changes, we also would like to do the following adjustments:

(a). Page 4, 1st and 2nd line of the paragraph below eq. (2.2):  “… … In this work will concentrate … … “ -> “… … In this work we will concentrate … … “;
(b). Page 5. 1st line of the paragraph below eq. (2.4):  “… … distribution functions (PDFs) for the parton … … “ -> “… … distribution function (PDF) for the parton … … “;
(c). Page 5, 2nd line of the paragraph below eq. (2.6);  “… … Born level total cross of… …” -> “… … Born level total cross section of… …”;
(d). Page 6. 2nd line of the paragraph above eq. (2.7): “… … Following from eq. (2.2)… … ” -> “… … From eq. (2.2)… … ”;
(e). Page 13, 1st line of the 1st paragraph: “… … function are known to … … ” -> “… … function is known to  … … ”
(f). Page 14: 4th line of the paragraph below eq. (2.42): “… … in the second line of eq. (2.42) can … … ”-> “… … in the third line of eq. (2.42) can … … ”
(g). Page 15: 4th line of the 1st paragraph:  “… … they cannnot be … …” -> “… … they can not be … …”;
(h). Page 23: 4th line of the paragraph above eq. (2.77): “… … the cancellation of the those subtraction… …” ->  “… … the cancellation of those subtraction… …”;
(i), Page 26: please replace the period mark in the end of eq.~(2.85) with a comma;
(j), Page 32: last sentence: “-tions the required precision … … ” -> -tions, the required precisions … … ” ;
(k), Page 42: 3rd line of the 1st paragraph: “… …  the fixed functions are … … ” -> “… …  the fixed order functions are … … ”;
(l), Page 52: sentence below eq.~(A.20): “… … Confronting eqs. (A.19)–(A.19) with eqs. (A.17)–(A.17), it is… … ” -> “… … Confronting eqs. (A.19)–(A.20) with eqs. (A.17)–(A.18), it is… … ” ;
(m), Page 55: 5th line of the paragraph below eq.~(C.3): “… … Further increase the logarithmic … … “-> “… … Further increasing the logarithmic … … “;
(n), Page 56: the last but two line of this page: “… … power corrections, or fixed-order corrections … … ” -> “… … power corrections and fixed-order corrections … … ”

Thank you again!

Best regards,

Wan-Li and Marek


















































 






==> Proofreading/Reply_2.txt <==
Dear JHEP editors,

Many thanks for the adjustments on the manuscript for us! 

However, we are very sorry that we made a mistake on the email address of Wan-Li Ju. Please replace the wrong one “wanli.ju@mi.infi.it” with “wanli.ju@mi.infn.it”. 

Other than that, on page 5, in the 1st line of paragraph below eq. (2.4), we would like to change the plural “……functions……” to its single form, i.e., “……is the parton distribution functions……”-> “……is the parton distribution function ……”. 

Other parts are satisfactory and we are not going to modify anything else.

Thank you again!

Best regards,

Wan-Li and Marek

 

==> Reply_letter/Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleBeamMu.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      2.6543      3.541
1.      2.      12.7306      2.6448      3.5407
2.      3.      12.3916      2.615      3.5234
3.      4.      11.9991      2.5681      3.4894
4.      5.      11.5963      2.5085      3.4403
5.      6.      11.1951      2.4403      3.3774
6.      7.      10.8067      2.3676      3.3037
7.      8.      10.4276      2.2921      3.2203
8.      9.      10.0589      2.2157      3.1297
9.      10.      9.70776      2.1405      3.0355
10.      11.      9.36638      2.064      2.9348
11.      12.      9.0568      1.9868      2.8296
12.      13.      8.75805      1.9052      2.7155
13.      14.      8.47265      1.8221      2.5973
14.      15.      8.20099      1.7393      2.4781
15.      16.      7.93031      1.6549      2.3555
16.      17.      7.66498      1.5706      2.2323
17.      18.      7.39785      1.4858      2.1078
18.      19.      7.13681      1.4023      1.9849
19.      20.      6.87776      1.3194      1.8631
20.      21.      6.62148      1.2377      1.7434
21.      22.      6.36753      1.1569      1.6259
22.      23.      6.1184      1.0778      1.511
23.      24.      5.86828      0.9995      1.3976
24.      25.      5.61889      0.9225      1.2863
25.      26.      5.37506      0.8473      1.1783
26.      27.      5.13364      0.7734      1.0729
27.      28.      4.89092      0.7004      0.9695
28.      29.      4.6528      0.6293      0.869
29.      30.      4.41499      0.5594      0.7707
30.      31.      4.18094      0.4919      0.676
31.      32.      3.94942      0.4293      0.5885
32.      33.      3.73458      0.3733      0.5105
33.      34.      3.52609      0.3224      0.4399
34.      35.      3.3282      0.2765      0.3766
35.      36.      3.14317      0.2355      0.3203
36.      37.      2.96795      0.1987      0.27
37.      38.      2.80144      0.1658      0.2253
38.      39.      2.64369      0.1367      0.1855
39.      40.      2.49831      0.1112      0.1508
40.      41.      2.36018      0.0888      0.1203
41.      42.      2.23362      0.0695      0.094
42.      43.      2.11406      0.0529      0.0714
43.      44.      2.0035      0.0389      0.0524
44.      45.      1.90344      0.0273      0.0367
45.      46.      1.81041      0.0179      0.0241
46.      47.      1.72584      0.0107      0.0143
47.      48.      1.64783      0.0054      0.0072
48.      49.      1.58055      0.0019      0.0026
49.      50.      1.52122      0.0003      0.0004
50.      51.      1.46634      0.      0.
51.      52.      1.41618      0.      0.
52.      53.      1.36831      0.      0.
53.      54.      1.32352      0.      0.
54.      55.      1.28021      0.      0.
55.      56.      1.23636      0.      0.
56.      57.      1.19651      0.      0.
57.      58.      1.15968      0.      0.
58.      59.      1.12291      0.      0.
59.      60.      1.08817      0.      0.
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      1.7537      1.0876
1.      2.      16.4978      1.7311      1.0737
2.      3.      16.2542      1.7262      1.0702
3.      4.      15.8062      1.6953      1.0493
4.      5.      15.3146      1.6522      1.0187
5.      6.      14.7744      1.5973      0.978
6.      7.      14.2836      1.5427      0.9348
7.      8.      13.7042      1.4752      0.8816
8.      9.      13.209      1.4149      0.8314
9.      10.      12.6922      1.3511      0.7788
10.      11.      12.2268      1.2914      0.7292
11.      12.      11.7591      1.2278      0.6789
12.      13.      11.3013      1.162      0.6294
13.      14.      10.8368      1.0933      0.5811
14.      15.      10.4846      1.0347      0.5407
15.      16.      10.0796      0.97      0.4998
16.      17.      9.7203      0.9094      0.4634
17.      18.      9.29379      0.8427      0.4257
18.      19.      9.01549      0.7903      0.3965
19.      20.      8.65206      0.7306      0.3647
20.      21.      8.27704      0.6709      0.3336
21.      22.      7.95986      0.6172      0.3061
22.      23.      7.67569      0.5671      0.2804
23.      24.      7.37453      0.5168      0.2543
24.      25.      7.08375      0.4686      0.2292
25.      26.      6.78448      0.4209      0.2043
26.      27.      6.46285      0.3729      0.1796
27.      28.      6.27532      0.3352      0.1601
28.      29.      5.96584      0.2907      0.1376
29.      30.      5.75719      0.254      0.1191
30.      31.      5.53696      0.2182      0.1013
31.      32.      5.27916      0.1839      0.0846
32.      33.      5.07139      0.1554      0.0709
33.      34.      4.89264      0.1311      0.0596
34.      35.      4.68375      0.1084      0.0491
35.      36.      4.48445      0.0885      0.0402
36.      37.      4.34251      0.0727      0.0332
37.      38.      4.16764      0.058      0.0268
38.      39.      3.96655      0.0447      0.0209
39.      40.      3.83916      0.0349      0.0165
40.      41.      3.73381      0.027      0.013
41.      42.      3.5842      0.0196      0.0096
42.      43.      3.46444      0.014      0.0069
43.      44.      3.34308      0.0096      0.0048
44.      45.      3.23561      0.0062      0.0031
45.      46.      3.15028      0.0038      0.0019
46.      47.      3.0402      0.002      0.001
47.      48.      2.93562      0.0009      0.0005
48.      49.      2.8442      0.0003      0.0001
49.      50.      2.76635      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.9194      0.
1.      2.      16.3651      0.898      0.
2.      3.      16.1522      0.8762      0.
3.      4.      15.7391      0.8319      0.
4.      5.      15.279      0.7734      0.
5.      6.      14.7651      0.703      0.
6.      7.      14.2954      0.6287      0.
7.      8.      13.733      0.548      0.
8.      9.      13.2519      0.4716      0.
9.      10.      12.7469      0.398      0.
10.      11.      12.2922      0.3315      0.
11.      12.      11.8337      0.3143      0.
12.      13.      11.384      0.299      0.
13.      14.      10.9263      0.2831      0.
14.      15.      10.5804      0.2697      0.
15.      16.      10.1799      0.2547      0.
16.      17.      9.82416      0.2404      0.
17.      18.      9.39897      0.2241      0.
18.      19.      9.12236      0.2112      0.
19.      20.      8.75839      0.1961      0.
20.      21.      8.38158      0.1808      0.
21.      22.      8.06244      0.1671      0.
22.      23.      7.77594      0.1543      0.
23.      24.      7.47146      0.1415      0.
24.      25.      7.17679      0.1291      0.
25.      26.      6.87279      0.1168      0.
26.      27.      6.5454      0.1042      0.
27.      28.      6.3535      0.0942      0.
28.      29.      6.03713      0.0821      0.004
29.      30.      5.82253      0.072      0.0082
30.      31.      5.59574      0.0621      0.0114
31.      32.      5.33093      0.0525      0.0135
32.      33.      5.11705      0.0445      0.0148
33.      34.      4.93287      0.0376      0.0154
34.      35.      4.71845      0.0312      0.015
35.      36.      4.51404      0.0256      0.0141
36.      37.      4.36794      0.0211      0.013
37.      38.      4.18886      0.0169      0.0114
38.      39.      3.98364      0.0131      0.0096
39.      40.      3.85309      0.0103      0.0081
40.      41.      3.74505      0.0079      0.0067
41.      42.      3.59273      0.0058      0.0052
42.      43.      3.4708      0.0042      0.0039
43.      44.      3.3476      0.0028      0.0029
44.      45.      3.23865      0.0019      0.002
45.      46.      3.15222      0.0011      0.0013
46.      47.      3.04127      0.0006      0.0007
47.      48.      2.93611      0.0003      0.0003
48.      49.      2.84436      0.0001      0.0001
49.      50.      2.76637      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Reply_letter/Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleBeamNu.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.0195      0.0251
1.      2.      12.7306      0.0014      0.0004
2.      3.      12.3916      0.0177      0.0134
3.      4.      11.9991      0.0153      0.0137
4.      5.      11.5963      0.0056      0.0065
5.      6.      11.1951      0.0005      0.0017
6.      7.      10.8067      0.005      0.0064
7.      8.      10.4276      0.0061      0.007
8.      9.      10.0589      0.0041      0.0041
9.      10.      9.70776      0.0014      0.0013
10.      11.      9.36638      0.001      0.001
11.      12.      9.0568      0.003      0.0028
12.      13.      8.75805      0.0031      0.003
13.      14.      8.47265      0.0019      0.0022
14.      15.      8.20099      0.0009      0.0011
15.      16.      7.93031      0.0001      0.0005
16.      17.      7.66498      0.0012      0.0017
17.      18.      7.39785      0.0014      0.0017
18.      19.      7.13681      0.0012      0.0013
19.      20.      6.87776      0.0008      0.001
20.      21.      6.62148      0.      0.0001
21.      22.      6.36753      0.0005      0.0009
22.      23.      6.1184      0.0005      0.0011
23.      24.      5.86828      0.0006      0.0011
24.      25.      5.61889      0.0005      0.0009
25.      26.      5.37506      0.      0.0004
26.      27.      5.13364      0.      0.0003
27.      28.      4.89092      0.0001      0.0004
28.      29.      4.6528      0.0003      0.0006
29.      30.      4.41499      0.0003      0.0005
30.      31.      4.18094      0.0001      0.0001
31.      32.      3.94942      0.      0.0001
32.      33.      3.73458      0.0001      0.0002
33.      34.      3.52609      0.0002      0.0003
34.      35.      3.3282      0.0001      0.0003
35.      36.      3.14317      0.0001      0.0002
36.      37.      2.96795      0.0001      0.0002
37.      38.      2.80144      0.      0.0001
38.      39.      2.64369      0.      0.0001
39.      40.      2.49831      0.      0.0001
40.      41.      2.36018      0.      0.0001
41.      42.      2.23362      0.      0.0001
42.      43.      2.11406      0.      0.
43.      44.      2.0035      0.      0.
44.      45.      1.90344      0.      0.
45.      46.      1.81041      0.      0.
46.      47.      1.72584      0.      0.
47.      48.      1.64783      0.      0.
48.      49.      1.58055      0.      0.
49.      50.      1.52122      0.      0.
50.      51.      1.46634      0.      0.
51.      52.      1.41618      0.      0.
52.      53.      1.36831      0.      0.
53.      54.      1.32352      0.      0.
54.      55.      1.28021      0.      0.
55.      56.      1.23636      0.      0.
56.      57.      1.19651      0.      0.
57.      58.      1.15968      0.      0.
58.      59.      1.12291      0.      0.
59.      60.      1.08817      0.      0.
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.2535      0.2566
1.      2.      16.4978      0.2525      0.2574
2.      3.      16.2542      0.2496      0.256
3.      4.      15.8062      0.2369      0.2429
4.      5.      15.3146      0.2215      0.2261
5.      6.      14.7744      0.2069      0.2102
6.      7.      14.2836      0.1944      0.197
7.      8.      13.7042      0.1823      0.1847
8.      9.      13.209      0.1725      0.175
9.      10.      12.6922      0.1626      0.1653
10.      11.      12.2268      0.1534      0.1561
11.      12.      11.7591      0.1439      0.1464
12.      13.      11.3013      0.134      0.1361
13.      14.      10.8368      0.1238      0.1254
14.      15.      10.4846      0.1149      0.1163
15.      16.      10.0796      0.1056      0.1069
16.      17.      9.7203      0.097      0.0983
17.      18.      9.29379      0.0884      0.0896
18.      19.      9.01549      0.0816      0.0827
19.      20.      8.65206      0.0743      0.0753
20.      21.      8.27704      0.0672      0.0683
21.      22.      7.95986      0.0609      0.0621
22.      23.      7.67569      0.055      0.0562
23.      24.      7.37453      0.0493      0.0502
24.      25.      7.08375      0.0439      0.0446
25.      26.      6.78448      0.0386      0.0392
26.      27.      6.46285      0.0334      0.034
27.      28.      6.27532      0.0295      0.03
28.      29.      5.96584      0.025      0.0255
29.      30.      5.75719      0.0214      0.0218
30.      31.      5.53696      0.0181      0.0184
31.      32.      5.27916      0.0149      0.0152
32.      33.      5.07139      0.0123      0.0126
33.      34.      4.89264      0.0102      0.0104
34.      35.      4.68375      0.0082      0.0084
35.      36.      4.48445      0.0065      0.0067
36.      37.      4.34251      0.0052      0.0054
37.      38.      4.16764      0.004      0.0042
38.      39.      3.96655      0.003      0.0031
39.      40.      3.83916      0.0022      0.0023
40.      41.      3.73381      0.0017      0.0017
41.      42.      3.5842      0.0012      0.0012
42.      43.      3.46444      0.0008      0.0009
43.      44.      3.34308      0.0005      0.0006
44.      45.      3.23561      0.0003      0.0003
45.      46.      3.15028      0.0002      0.0002
46.      47.      3.0402      0.0001      0.0001
47.      48.      2.93562      0.      0.
48.      49.      2.8442      0.      0.
49.      50.      2.76635      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0213      0.0158
1.      2.      16.3651      0.0203      0.0172
2.      3.      16.1522      0.0201      0.0182
3.      4.      15.7391      0.0213      0.0185
4.      5.      15.279      0.0234      0.02
5.      6.      14.7651      0.0252      0.0222
6.      7.      14.2954      0.0261      0.0238
7.      8.      13.733      0.0259      0.0242
8.      9.      13.2519      0.025      0.024
9.      10.      12.7469      0.0237      0.0229
10.      11.      12.2922      0.0225      0.0217
11.      12.      11.8337      0.0214      0.0207
12.      13.      11.384      0.0206      0.0197
13.      14.      10.9263      0.0199      0.0189
14.      15.      10.5804      0.0194      0.0185
15.      16.      10.1799      0.0187      0.0182
16.      17.      9.82416      0.0179      0.0177
17.      18.      9.39897      0.0168      0.017
18.      19.      9.12236      0.016      0.0161
19.      20.      8.75839      0.0149      0.015
20.      21.      8.38158      0.0136      0.0139
21.      22.      8.06244      0.0125      0.013
22.      23.      7.77594      0.0115      0.0121
23.      24.      7.47146      0.0107      0.0111
24.      25.      7.17679      0.0099      0.0102
25.      26.      6.87279      0.009      0.0094
26.      27.      6.5454      0.0081      0.0086
27.      28.      6.3535      0.0074      0.0079
28.      29.      6.03713      0.0065      0.0069
29.      30.      5.82253      0.0057      0.0061
30.      31.      5.59574      0.0049      0.0052
31.      32.      5.33093      0.0042      0.0044
32.      33.      5.11705      0.0035      0.0038
33.      34.      4.93287      0.0029      0.0032
34.      35.      4.71845      0.0025      0.0027
35.      36.      4.51404      0.002      0.0022
36.      37.      4.36794      0.0017      0.0019
37.      38.      4.18886      0.0013      0.0015
38.      39.      3.98364      0.001      0.0012
39.      40.      3.85309      0.0008      0.0009
40.      41.      3.74505      0.0006      0.0007
41.      42.      3.59273      0.0005      0.0006
42.      43.      3.4708      0.0003      0.0004
43.      44.      3.3476      0.0002      0.0003
44.      45.      3.23865      0.0002      0.0002
45.      46.      3.15222      0.0001      0.0001
46.      47.      3.04127      0.      0.0001
47.      48.      2.93611      0.      0.
48.      49.      2.84436      0.      0.
49.      50.      2.76637      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Reply_letter/Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleFO.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.0003      0.0004
1.      2.      12.7306      0.0016      0.0015
2.      3.      12.3916      0.0029      0.0026
3.      4.      11.9991      0.0043      0.0038
4.      5.      11.5963      0.0058      0.0051
5.      6.      11.1951      0.0073      0.0064
6.      7.      10.8067      0.0088      0.0077
7.      8.      10.4276      0.0103      0.009
8.      9.      10.0589      0.0119      0.0103
9.      10.      9.70776      0.0135      0.0117
10.      11.      9.36638      0.0121      0.0111
11.      12.      9.0568      0.      0.0027
12.      13.      8.75805      0.0125      0.0238
13.      14.      8.47265      0.0321      0.0534
14.      15.      8.20099      0.0549      0.0876
15.      16.      7.93031      0.0795      0.1246
16.      17.      7.66498      0.1053      0.1634
17.      18.      7.39785      0.132      0.2034
18.      19.      7.13681      0.1589      0.2439
19.      20.      6.87776      0.186      0.2846
20.      21.      6.62148      0.2131      0.3252
21.      22.      6.36753      0.24      0.3655
22.      23.      6.1184      0.2668      0.4057
23.      24.      5.86828      0.2929      0.4448
24.      25.      5.61889      0.3187      0.4833
25.      26.      5.37506      0.3442      0.5216
26.      27.      5.13364      0.3693      0.559
27.      28.      4.89092      0.3939      0.5956
28.      29.      4.6528      0.4181      0.6318
29.      30.      4.41499      0.4419      0.667
30.      31.      4.18094      0.4645      0.7007
31.      32.      3.94942      0.4825      0.7273
32.      33.      3.73458      0.497      0.7486
33.      34.      3.52609      0.5071      0.7635
34.      35.      3.3282      0.514      0.7736
35.      36.      3.14317      0.5185      0.78
36.      37.      2.96795      0.5204      0.7825
37.      38.      2.80144      0.5199      0.7815
38.      39.      2.64369      0.517      0.7769
39.      40.      2.49831      0.5131      0.7708
40.      41.      2.36018      0.5073      0.7618
41.      42.      2.23362      0.5005      0.7513
42.      43.      2.11406      0.4922      0.7386
43.      44.      2.0035      0.4828      0.7243
44.      45.      1.90344      0.473      0.7094
45.      46.      1.81041      0.462      0.6926
46.      47.      1.72584      0.4503      0.6751
47.      48.      1.64783      0.4375      0.6558
48.      49.      1.58055      0.4249      0.6368
49.      50.      1.52122      0.4117      0.617
50.      51.      1.46634      0.3974      0.5957
51.      52.      1.41618      0.3839      0.5755
52.      53.      1.36831      0.3711      0.5565
53.      54.      1.32352      0.3591      0.5386
54.      55.      1.28021      0.3475      0.5213
55.      56.      1.23636      0.3357      0.5037
56.      57.      1.19651      0.325      0.4876
57.      58.      1.15968      0.3151      0.4729
58.      59.      1.12291      0.3052      0.4581
59.      60.      1.08817      0.2959      0.4442
60.      61.      1.05555      0.2871      0.4311
61.      62.      1.02362      0.2785      0.4182
62.      63.      0.992263      0.2701      0.4056
63.      64.      0.963703      0.2624      0.3942
64.      65.      0.936966      0.2552      0.3834
65.      66.      0.909901      0.2479      0.3726
66.      67.      0.882513      0.2405      0.3615
67.      68.      0.857825      0.2339      0.3515
68.      69.      0.835686      0.2279      0.3427
69.      70.      0.810985      0.2212      0.3327
70.      71.      0.789858      0.2156      0.3242
71.      72.      0.768529      0.2098      0.3156
72.      73.      0.747333      0.2041      0.307
73.      74.      0.72814      0.1989      0.2993
74.      75.      0.708074      0.1935      0.2912
75.      76.      0.689002      0.1883      0.2834
76.      77.      0.670713      0.1834      0.2761
77.      78.      0.654261      0.1789      0.2693
78.      79.      0.639128      0.1748      0.2632
79.      80.      0.622457      0.1703      0.2566
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0268      0.0334
1.      2.      16.4978      0.006      0.0022
2.      3.      16.2542      0.0211      0.0248
3.      4.      15.8062      0.0249      0.0297
4.      5.      15.3146      0.0271      0.0328
5.      6.      14.7744      0.0282      0.0349
6.      7.      14.2836      0.0269      0.0335
7.      8.      13.7042      0.022      0.0281
8.      9.      13.209      0.0252      0.0328
9.      10.      12.6922      0.0243      0.0317
10.      11.      12.2268      0.0215      0.0281
11.      12.      11.7591      0.0234      0.0265
12.      13.      11.3013      0.0275      0.0247
13.      14.      10.8368      0.032      0.0221
14.      15.      10.4846      0.0539      0.0408
15.      16.      10.0796      0.0658      0.047
16.      17.      9.7203      0.0882      0.0663
17.      18.      9.29379      0.1009      0.0735
18.      19.      9.01549      0.1326      0.1062
19.      20.      8.65206      0.1554      0.1274
20.      21.      8.27704      0.1794      0.1501
21.      22.      7.95986      0.2022      0.172
22.      23.      7.67569      0.2349      0.2078
23.      24.      7.37453      0.2631      0.2373
24.      25.      7.08375      0.2932      0.2706
25.      26.      6.78448      0.3208      0.2998
26.      27.      6.46285      0.344      0.3234
27.      28.      6.27532      0.3828      0.3691
28.      29.      5.96584      0.4032      0.389
29.      30.      5.75719      0.4389      0.4316
30.      31.      5.53696      0.4669      0.4631
31.      32.      5.27916      0.4875      0.4858
32.      33.      5.07139      0.5085      0.5108
33.      34.      4.89264      0.529      0.5373
34.      35.      4.68375      0.5392      0.5501
35.      36.      4.48445      0.5478      0.5613
36.      37.      4.34251      0.5616      0.5822
37.      38.      4.16764      0.564      0.5867
38.      39.      3.96655      0.5544      0.5729
39.      40.      3.83916      0.5604      0.5854
40.      41.      3.73381      0.5661      0.5983
41.      42.      3.5842      0.5559      0.5855
42.      43.      3.46444      0.5528      0.5865
43.      44.      3.34308      0.5435      0.577
44.      45.      3.23561      0.5363      0.5722
45.      46.      3.15028      0.5318      0.5718
46.      47.      3.0402      0.518      0.5571
47.      48.      2.93562      0.5034      0.5419
48.      49.      2.8442      0.4902      0.5285
49.      50.      2.76635      0.48      0.5204
50.      51.      2.67901      0.4668      0.5082
51.      52.      2.59041      0.4519      0.4924
52.      53.      2.48796      0.4323      0.4686
53.      54.      2.42436      0.4247      0.4644
54.      55.      2.34839      0.4125      0.4523
55.      56.      2.26073      0.3951      0.4306
56.      57.      2.21104      0.3908      0.4309
57.      58.      2.13644      0.3763      0.4134
58.      59.      2.07814      0.367      0.4042
59.      60.      2.02836      0.361      0.4006
60.      61.      1.95801      0.3476      0.3847
61.      62.      1.90362      0.3383      0.3747
62.      63.      1.84697      0.3291      0.3654
63.      64.      1.788      0.3172      0.3503
64.      65.      1.75      0.3131      0.3488
65.      66.      1.7106      0.3074      0.3438
66.      67.      1.6291      0.2881      0.3168
67.      68.      1.61417      0.2911      0.3268
68.      69.      1.56255      0.2808      0.3137
69.      70.      1.51162      0.2709      0.3018
70.      71.      1.48977      0.2697      0.3037
71.      72.      1.44256      0.2601      0.2913
72.      73.      1.40307      0.2528      0.2828
73.      74.      1.37079      0.2482      0.2792
74.      75.      1.33372      0.2408      0.2699
75.      76.      1.3059      0.2372      0.2675
76.      77.      1.26434      0.229      0.2574
77.      78.      1.23341      0.2235      0.2513
78.      79.      1.21169      0.2208      0.2496
79.      80.      1.2177      0.2284      0.2658
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0266      0.0331
1.      2.      16.3651      0.0059      0.0022
2.      3.      16.1522      0.021      0.0246
3.      4.      15.7391      0.0248      0.0296
4.      5.      15.279      0.027      0.0327
5.      6.      14.7651      0.0281      0.0349
6.      7.      14.2954      0.0269      0.0336
7.      8.      13.733      0.022      0.0282
8.      9.      13.2519      0.0252      0.0329
9.      10.      12.7469      0.0244      0.0318
10.      11.      12.2922      0.0216      0.0283
11.      12.      11.8337      0.0236      0.0266
12.      13.      11.384      0.0276      0.0249
13.      14.      10.9263      0.0321      0.0222
14.      15.      10.5804      0.054      0.041
15.      16.      10.1799      0.0659      0.0471
16.      17.      9.82416      0.0883      0.0664
17.      18.      9.39897      0.1009      0.0735
18.      19.      9.12236      0.1327      0.1064
19.      20.      8.75839      0.1554      0.1275
20.      21.      8.38158      0.1793      0.1501
21.      22.      8.06244      0.202      0.1719
22.      23.      7.77594      0.2348      0.2078
23.      24.      7.47146      0.2629      0.2372
24.      25.      7.17679      0.2931      0.2705
25.      26.      6.87279      0.3206      0.2998
26.      27.      6.5454      0.3437      0.3233
27.      28.      6.3535      0.3825      0.369
28.      29.      6.03713      0.4029      0.3888
29.      30.      5.82253      0.4386      0.4315
30.      31.      5.59574      0.4667      0.4629
31.      32.      5.33093      0.4873      0.4857
32.      33.      5.11705      0.5083      0.5107
33.      34.      4.93287      0.5288      0.5372
34.      35.      4.71845      0.5389      0.5499
35.      36.      4.51404      0.5475      0.5612
36.      37.      4.36794      0.5614      0.5821
37.      38.      4.18886      0.5638      0.5866
38.      39.      3.98364      0.5542      0.5728
39.      40.      3.85309      0.5603      0.5853
40.      41.      3.74505      0.566      0.5983
41.      42.      3.59273      0.5558      0.5854
42.      43.      3.4708      0.5528      0.5865
43.      44.      3.3476      0.5435      0.577
44.      45.      3.23865      0.5363      0.5722
45.      46.      3.15222      0.5318      0.5718
46.      47.      3.04127      0.518      0.5571
47.      48.      2.93611      0.5034      0.5419
48.      49.      2.84436      0.4902      0.5285
49.      50.      2.76637      0.48      0.5204
50.      51.      2.67901      0.4668      0.5082
51.      52.      2.59041      0.4519      0.4924
52.      53.      2.48796      0.4323      0.4686
53.      54.      2.42436      0.4247      0.4644
54.      55.      2.34839      0.4125      0.4523
55.      56.      2.26073      0.3951      0.4306
56.      57.      2.21104      0.3908      0.4309
57.      58.      2.13644      0.3763      0.4134
58.      59.      2.07814      0.367      0.4042
59.      60.      2.02836      0.361      0.4006
60.      61.      1.95801      0.3476      0.3847
61.      62.      1.90362      0.3383      0.3747
62.      63.      1.84697      0.3291      0.3654
63.      64.      1.788      0.3172      0.3503
64.      65.      1.75      0.3131      0.3488
65.      66.      1.7106      0.3074      0.3438
66.      67.      1.6291      0.2881      0.3168
67.      68.      1.61417      0.2911      0.3268
68.      69.      1.56255      0.2808      0.3137
69.      70.      1.51162      0.2709      0.3018
70.      71.      1.48977      0.2697      0.3037
71.      72.      1.44256      0.2601      0.2913
72.      73.      1.40307      0.2528      0.2828
73.      74.      1.37079      0.2482      0.2792
74.      75.      1.33372      0.2408      0.2699
75.      76.      1.3059      0.2372      0.2675
76.      77.      1.26434      0.229      0.2574
77.      78.      1.23341      0.2235      0.2513
78.      79.      1.21169      0.2208      0.2496
79.      80.      1.2177      0.2284      0.2658
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Reply_letter/Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleHardMu.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.      2.0363
1.      2.      12.7306      0.      2.0287
2.      3.      12.3916      0.      2.0078
3.      4.      11.9991      0.      1.9778
4.      5.      11.5963      0.      1.9411
5.      6.      11.1951      0.      1.899
6.      7.      10.8067      0.      1.8538
7.      8.      10.4276      0.      1.8058
8.      9.      10.0589      0.      1.7561
9.      10.      9.70776      0.      1.7064
10.      11.      9.36638      0.      1.6547
11.      12.      9.0568      0.      1.6016
12.      13.      8.75805      0.      1.5443
13.      14.      8.47265      0.      1.4849
14.      15.      8.20099      0.      1.4251
15.      16.      7.93031      0.      1.3631
16.      17.      7.66498      0.      1.3004
17.      18.      7.39785      0.      1.2363
18.      19.      7.13681      0.      1.1725
19.      20.      6.87776      0.      1.1086
20.      21.      6.62148      0.      1.0449
21.      22.      6.36753      0.      0.9814
22.      23.      6.1184      0.      0.9186
23.      24.      5.86828      0.      0.8558
24.      25.      5.61889      0.      0.7933
25.      26.      5.37506      0.      0.732
26.      27.      5.13364      0.      0.6713
27.      28.      4.89092      0.      0.6109
28.      29.      4.6528      0.      0.5515
29.      30.      4.41499      0.      0.4926
30.      31.      4.18094      0.      0.4352
31.      32.      3.94942      0.      0.3815
32.      33.      3.73458      0.      0.3333
33.      34.      3.52609      0.      0.2891
34.      35.      3.3282      0.      0.2491
35.      36.      3.14317      0.      0.2132
36.      37.      2.96795      0.      0.1809
37.      38.      2.80144      0.      0.1518
38.      39.      2.64369      0.      0.1258
39.      40.      2.49831      0.      0.1029
40.      41.      2.36018      0.      0.0826
41.      42.      2.23362      0.      0.065
42.      43.      2.11406      0.      0.0497
43.      44.      2.0035      0.      0.0367
44.      45.      1.90344      0.      0.0259
45.      46.      1.81041      0.      0.0171
46.      47.      1.72584      0.      0.0102
47.      48.      1.64783      0.      0.0052
48.      49.      1.58055      0.      0.0019
49.      50.      1.52122      0.      0.0003
50.      51.      1.46634      0.      0.
51.      52.      1.41618      0.      0.
52.      53.      1.36831      0.      0.
53.      54.      1.32352      0.      0.
54.      55.      1.28021      0.      0.
55.      56.      1.23636      0.      0.
56.      57.      1.19651      0.      0.
57.      58.      1.15968      0.      0.
58.      59.      1.12291      0.      0.
59.      60.      1.08817      0.      0.
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.      0.2675
1.      2.      16.4978      0.      0.2607
2.      3.      16.2542      0.      0.2553
3.      4.      15.8062      0.      0.2468
4.      5.      15.3146      0.      0.238
5.      6.      14.7744      0.      0.2289
6.      7.      14.2836      0.      0.2208
7.      8.      13.7042      0.      0.2116
8.      9.      13.209      0.      0.2039
9.      10.      12.6922      0.      0.196
10.      11.      12.2268      0.      0.189
11.      12.      11.7591      0.      0.1814
12.      13.      11.3013      0.      0.1735
13.      14.      10.8368      0.      0.1651
14.      15.      10.4846      0.      0.1582
15.      16.      10.0796      0.      0.1503
16.      17.      9.7203      0.      0.143
17.      18.      9.29379      0.      0.1345
18.      19.      9.01549      0.      0.128
19.      20.      8.65206      0.      0.1202
20.      21.      8.27704      0.      0.1121
21.      22.      7.95986      0.      0.1049
22.      23.      7.67569      0.      0.0981
23.      24.      7.37453      0.      0.0909
24.      25.      7.08375      0.      0.0838
25.      26.      6.78448      0.      0.0765
26.      27.      6.46285      0.      0.069
27.      28.      6.27532      0.      0.0631
28.      29.      5.96584      0.      0.0558
29.      30.      5.75719      0.      0.0497
30.      31.      5.53696      0.      0.0435
31.      32.      5.27916      0.      0.0374
32.      33.      5.07139      0.      0.0323
33.      34.      4.89264      0.      0.0278
34.      35.      4.68375      0.      0.0235
35.      36.      4.48445      0.      0.0196
36.      37.      4.34251      0.      0.0164
37.      38.      4.16764      0.      0.0134
38.      39.      3.96655      0.      0.0106
39.      40.      3.83916      0.      0.0085
40.      41.      3.73381      0.      0.0067
41.      42.      3.5842      0.      0.0051
42.      43.      3.46444      0.      0.0037
43.      44.      3.34308      0.      0.0026
44.      45.      3.23561      0.      0.0017
45.      46.      3.15028      0.      0.0011
46.      47.      3.0402      0.      0.0006
47.      48.      2.93562      0.      0.0003
48.      49.      2.8442      0.      0.0001
49.      50.      2.76635      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0929      0.0616
1.      2.      16.3651      0.0905      0.0617
2.      3.      16.1522      0.0883      0.0631
3.      4.      15.7391      0.0847      0.0639
4.      5.      15.279      0.0807      0.0642
5.      6.      14.7651      0.0764      0.0639
6.      7.      14.2954      0.0723      0.0633
7.      8.      13.733      0.0679      0.0621
8.      9.      13.2519      0.0641      0.0609
9.      10.      12.7469      0.0603      0.0594
10.      11.      12.2922      0.0568      0.058
11.      12.      11.8337      0.0533      0.0563
12.      13.      11.384      0.0499      0.0544
13.      14.      10.9263      0.0463      0.0521
14.      15.      10.5804      0.0432      0.0503
15.      16.      10.1799      0.0399      0.0481
16.      17.      9.82416      0.0369      0.0461
17.      18.      9.39897      0.0338      0.0435
18.      19.      9.12236      0.0313      0.0416
19.      20.      8.75839      0.0286      0.0391
20.      21.      8.38158      0.0259      0.0366
21.      22.      8.06244      0.0235      0.0343
22.      23.      7.77594      0.0214      0.0322
23.      24.      7.47146      0.0194      0.0299
24.      25.      7.17679      0.0174      0.0276
25.      26.      6.87279      0.0155      0.0252
26.      27.      6.5454      0.0136      0.0227
27.      28.      6.3535      0.0121      0.0208
28.      29.      6.03713      0.0104      0.0184
29.      30.      5.82253      0.009      0.0163
30.      31.      5.59574      0.0076      0.0142
31.      32.      5.33093      0.0064      0.0121
32.      33.      5.11705      0.0054      0.0104
33.      34.      4.93287      0.0046      0.009
34.      35.      4.71845      0.0038      0.0076
35.      36.      4.51404      0.003      0.0063
36.      37.      4.36794      0.0025      0.0053
37.      38.      4.18886      0.0019      0.0043
38.      39.      3.98364      0.0015      0.0034
39.      40.      3.85309      0.0011      0.0027
40.      41.      3.74505      0.0009      0.0021
41.      42.      3.59273      0.0006      0.0016
42.      43.      3.4708      0.0004      0.0012
43.      44.      3.3476      0.0003      0.0008
44.      45.      3.23865      0.0002      0.0005
45.      46.      3.15222      0.0001      0.0003
46.      47.      3.04127      0.0001      0.0002
47.      48.      2.93611      0.      0.0001
48.      49.      2.84436      0.      0.
49.      50.      2.76637      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Reply_letter/Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleProfile.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.      0.
1.      2.      12.7306      0.      0.
2.      3.      12.3916      0.      0.
3.      4.      11.9991      0.      0.
4.      5.      11.5963      0.      0.
5.      6.      11.1951      0.      0.
6.      7.      10.8067      0.      0.
7.      8.      10.4276      0.      0.
8.      9.      10.0589      0.      0.
9.      10.      9.70776      0.      0.
10.      11.      9.36638      0.0012      0.0025
11.      12.      9.0568      0.0063      0.0135
12.      13.      8.75805      0.0131      0.0282
13.      14.      8.47265      0.0193      0.0417
14.      15.      8.20099      0.0237      0.0512
15.      16.      7.93031      0.0255      0.055
16.      17.      7.66498      0.0242      0.0523
17.      18.      7.39785      0.0197      0.0426
18.      19.      7.13681      0.0119      0.0258
19.      20.      6.87776      0.001      0.0021
20.      21.      6.62148      0.0283      0.0131
21.      22.      6.36753      0.0651      0.0301
22.      23.      6.1184      0.1081      0.05
23.      24.      5.86828      0.1569      0.0726
24.      25.      5.61889      0.2112      0.0977
25.      26.      5.37506      0.2691      0.1254
26.      27.      5.13364      0.3224      0.1553
27.      28.      4.89092      0.3665      0.1873
28.      29.      4.6528      0.4      0.2216
29.      30.      4.41499      0.4211      0.2579
30.      31.      4.18094      0.4302      0.2949
31.      32.      3.94942      0.4316      0.3267
32.      33.      3.73458      0.428      0.3521
33.      34.      3.52609      0.4184      0.3697
34.      35.      3.3282      0.4035      0.3797
35.      36.      3.14317      0.3837      0.383
36.      37.      2.96795      0.3587      0.3827
37.      38.      2.80144      0.3286      0.3799
38.      39.      2.64369      0.2937      0.3747
39.      40.      2.49831      0.2542      0.3676
40.      41.      2.36018      0.2113      0.3581
41.      42.      2.23362      0.171      0.3469
42.      43.      2.11406      0.1344      0.3332
43.      44.      2.0035      0.1019      0.3176
44.      45.      1.90344      0.0738      0.3003
45.      46.      1.81041      0.0499      0.2806
46.      47.      1.72584      0.0306      0.2588
47.      48.      1.64783      0.0159      0.2347
48.      49.      1.58055      0.0059      0.2088
49.      50.      1.52122      0.0009      0.1805
50.      51.      1.46634      0.      0.1504
51.      52.      1.41618      0.      0.1223
52.      53.      1.36831      0.      0.0968
53.      54.      1.32352      0.      0.0741
54.      55.      1.28021      0.      0.0541
55.      56.      1.23636      0.      0.037
56.      57.      1.19651      0.      0.023
57.      58.      1.15968      0.      0.0121
58.      59.      1.12291      0.      0.0046
59.      60.      1.08817      0.      0.0007
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.      0.
1.      2.      16.4978      0.      0.
2.      3.      16.2542      0.      0.
3.      4.      15.8062      0.      0.
4.      5.      15.3146      0.      0.
5.      6.      14.7744      0.      0.
6.      7.      14.2836      0.      0.
7.      8.      13.7042      0.      0.
8.      9.      13.209      0.      0.
9.      10.      12.6922      0.      0.
10.      11.      12.2268      0.0011      0.0023
11.      12.      11.7591      0.0064      0.0138
12.      13.      11.3013      0.0149      0.0322
13.      14.      10.8368      0.0249      0.0539
14.      15.      10.4846      0.0354      0.0765
15.      16.      10.0796      0.0453      0.098
16.      17.      9.7203      0.0543      0.1174
17.      18.      9.29379      0.0623      0.1345
18.      19.      9.01549      0.0684      0.1477
19.      20.      8.65206      0.0735      0.1588
20.      21.      8.27704      0.0778      0.1681
21.      22.      7.95986      0.0805      0.174
22.      23.      7.67569      0.0818      0.1768
23.      24.      7.37453      0.0827      0.1788
24.      25.      7.08375      0.083      0.1793
25.      26.      6.78448      0.0839      0.1801
26.      27.      6.46285      0.0869      0.1805
27.      28.      6.27532      0.0831      0.1627
28.      29.      5.96584      0.0886      0.1598
29.      30.      5.75719      0.0881      0.1437
30.      31.      5.53696      0.0899      0.1311
31.      32.      5.27916      0.0958      0.1266
32.      33.      5.07139      0.0981      0.1193
33.      34.      4.89264      0.0965      0.1092
34.      35.      4.68375      0.1009      0.1072
35.      36.      4.48445      0.1066      0.1068
36.      37.      4.34251      0.1046      0.098
37.      38.      4.16764      0.1108      0.0959
38.      39.      3.96655      0.1246      0.0977
39.      40.      3.83916      0.1271      0.0879
40.      41.      3.73381      0.1258      0.0742
41.      42.      3.5842      0.1364      0.0672
42.      43.      3.46444      0.1412      0.0569
43.      44.      3.34308      0.1473      0.0473
44.      45.      3.23561      0.1516      0.0372
45.      46.      3.15028      0.1504      0.0268
46.      47.      3.0402      0.1537      0.0182
47.      48.      2.93562      0.1535      0.0104
48.      49.      2.8442      0.1493      0.0042
49.      50.      2.76635      0.1393      0.0007
50.      51.      2.67901      0.1262      0.
51.      52.      2.59041      0.1123      0.
52.      53.      2.48796      0.099      0.
53.      54.      2.42436      0.0817      0.
54.      55.      2.34839      0.0653      0.
55.      56.      2.26073      0.0493      0.
56.      57.      2.21104      0.033      0.
57.      58.      2.13644      0.0193      0.
58.      59.      2.07814      0.008      0.
59.      60.      2.02836      0.0013      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.      0.
1.      2.      16.3651      0.      0.
2.      3.      16.1522      0.      0.
3.      4.      15.7391      0.      0.
4.      5.      15.279      0.      0.
5.      6.      14.7651      0.      0.
6.      7.      14.2954      0.      0.
7.      8.      13.733      0.      0.
8.      9.      13.2519      0.      0.
9.      10.      12.7469      0.      0.
10.      11.      12.2922      0.001      0.0023
11.      12.      11.8337      0.0063      0.0136
12.      13.      11.384      0.0147      0.0317
13.      14.      10.9263      0.0244      0.0528
14.      15.      10.5804      0.0345      0.0745
15.      16.      10.1799      0.0439      0.0949
16.      17.      9.82416      0.0522      0.1129
17.      18.      9.39897      0.0594      0.1283
18.      19.      9.12236      0.0646      0.1395
19.      20.      8.75839      0.0686      0.1483
20.      21.      8.38158      0.0718      0.1551
21.      22.      8.06244      0.0732      0.1582
22.      23.      7.77594      0.0731      0.1579
23.      24.      7.47146      0.0724      0.1565
24.      25.      7.17679      0.071      0.1535
25.      26.      6.87279      0.0702      0.1508
26.      27.      6.5454      0.0716      0.1486
27.      28.      6.3535      0.0657      0.1285
28.      29.      6.03713      0.0694      0.1252
29.      30.      5.82253      0.0667      0.1089
30.      31.      5.59574      0.0666      0.0972
31.      32.      5.33093      0.0714      0.0943
32.      33.      5.11705      0.0728      0.0885
33.      34.      4.93287      0.0708      0.0801
34.      35.      4.71845      0.0756      0.0803
35.      36.      4.51404      0.0821      0.0823
36.      37.      4.36794      0.0807      0.0757
37.      38.      4.18886      0.0881      0.0762
38.      39.      3.98364      0.1035      0.0811
39.      40.      3.85309      0.107      0.074
40.      41.      3.74505      0.1067      0.063
41.      42.      3.59273      0.1191      0.0587
42.      43.      3.4708      0.1254      0.0506
43.      44.      3.3476      0.1332      0.0427
44.      45.      3.23865      0.1392      0.0342
45.      46.      3.15222      0.1394      0.0248
46.      47.      3.04127      0.1447      0.0171
47.      48.      2.93611      0.1462      0.0099
48.      49.      2.84436      0.1437      0.0041
49.      50.      2.76637      0.1351      0.0006
50.      51.      2.67901      0.1234      0.
51.      52.      2.59041      0.1108      0.
52.      53.      2.48796      0.0984      0.
53.      54.      2.42436      0.0817      0.
54.      55.      2.34839      0.0657      0.
55.      56.      2.26073      0.0499      0.
56.      57.      2.21104      0.0336      0.
57.      58.      2.13644      0.0197      0.
58.      59.      2.07814      0.0082      0.
59.      60.      2.02836      0.0013      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Reply_letter/Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleSoftMu.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      3.0465      0.8856
1.      2.      12.7306      2.9756      0.837
2.      3.      12.3916      2.8596      0.7517
3.      4.      11.9991      2.7358      0.6536
4.      5.      11.5963      2.6172      0.5608
5.      6.      11.1951      2.5043      0.481
6.      7.      10.8067      2.3981      0.4155
7.      8.      10.4276      2.2957      0.3632
8.      9.      10.0589      2.1966      0.3221
9.      10.      9.70776      2.1024      0.2899
10.      11.      9.36638      2.0096      0.2641
11.      12.      9.0568      1.918      0.2431
12.      13.      8.75805      1.8243      0.2251
13.      14.      8.47265      1.7311      0.2093
14.      15.      8.20099      1.6392      0.1955
15.      16.      7.93031      1.5473      0.1829
16.      17.      7.66498      1.4568      0.1713
17.      18.      7.39785      1.3667      0.1605
18.      19.      7.13681      1.2791      0.1504
19.      20.      6.87776      1.1935      0.1407
20.      21.      6.62148      1.1101      0.1316
21.      22.      6.36753      1.0289      0.1225
22.      23.      6.1184      0.9506      0.1136
23.      24.      5.86828      0.8742      0.1047
24.      25.      5.61889      0.8001      0.0959
25.      26.      5.37506      0.7289      0.0873
26.      27.      5.13364      0.6599      0.0789
27.      28.      4.89092      0.5927      0.0706
28.      29.      4.6528      0.5282      0.0623
29.      30.      4.41499      0.4657      0.0542
30.      31.      4.18094      0.4061      0.0465
31.      32.      3.94942      0.3516      0.0392
32.      33.      3.73458      0.3033      0.0328
33.      34.      3.52609      0.2598      0.027
34.      35.      3.3282      0.2211      0.0218
35.      36.      3.14317      0.1867      0.0173
36.      37.      2.96795      0.1562      0.0135
37.      38.      2.80144      0.1291      0.0102
38.      39.      2.64369      0.1055      0.0075
39.      40.      2.49831      0.0849      0.0053
40.      41.      2.36018      0.0671      0.0037
41.      42.      2.23362      0.052      0.0024
42.      43.      2.11406      0.0392      0.0014
43.      44.      2.0035      0.0285      0.0007
44.      45.      1.90344      0.0197      0.0003
45.      46.      1.81041      0.0128      0.0001
46.      47.      1.72584      0.0075      0.
47.      48.      1.64783      0.0037      0.
48.      49.      1.58055      0.0013      0.
49.      50.      1.52122      0.0002      0.
50.      51.      1.46634      0.      0.
51.      52.      1.41618      0.      0.
52.      53.      1.36831      0.      0.
53.      54.      1.32352      0.      0.
54.      55.      1.28021      0.      0.
55.      56.      1.23636      0.      0.
56.      57.      1.19651      0.      0.
57.      58.      1.15968      0.      0.
58.      59.      1.12291      0.      0.
59.      60.      1.08817      0.      0.
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.8637      0.
1.      2.      16.4978      0.826      0.
2.      3.      16.2542      0.7856      0.
3.      4.      15.8062      0.7382      0.
4.      5.      15.3146      0.6969      0.
5.      6.      14.7744      0.6738      0.
6.      7.      14.2836      0.6648      0.
7.      8.      13.7042      0.6462      0.
8.      9.      13.209      0.6253      0.
9.      10.      12.6922      0.5991      0.
10.      11.      12.2268      0.5712      0.
11.      12.      11.7591      0.5384      0.
12.      13.      11.3013      0.5031      0.
13.      14.      10.8368      0.4659      0.
14.      15.      10.4846      0.432      0.
15.      16.      10.0796      0.396      0.
16.      17.      9.7203      0.3671      0.
17.      18.      9.29379      0.3383      0.
18.      19.      9.01549      0.3151      0.
19.      20.      8.65206      0.2892      0.
20.      21.      8.27704      0.2633      0.
21.      22.      7.95986      0.24      0.
22.      23.      7.67569      0.2185      0.
23.      24.      7.37453      0.1974      0.
24.      25.      7.08375      0.1774      0.
25.      26.      6.78448      0.1581      0.
26.      27.      6.46285      0.1388      0.
27.      28.      6.27532      0.1238      0.
28.      29.      5.96584      0.1065      0.
29.      30.      5.75719      0.0923      0.
30.      31.      5.53696      0.0788      0.
31.      32.      5.27916      0.066      0.
32.      33.      5.07139      0.0556      0.
33.      34.      4.89264      0.0468      0.
34.      35.      4.68375      0.0386      0.
35.      36.      4.48445      0.0314      0.
36.      37.      4.34251      0.0256      0.
37.      38.      4.16764      0.0203      0.
38.      39.      3.96655      0.0155      0.
39.      40.      3.83916      0.012      0.
40.      41.      3.73381      0.0092      0.
41.      42.      3.5842      0.0067      0.
42.      43.      3.46444      0.0047      0.
43.      44.      3.34308      0.0032      0.
44.      45.      3.23561      0.002      0.
45.      46.      3.15028      0.0012      0.
46.      47.      3.0402      0.0006      0.
47.      48.      2.93562      0.0003      0.
48.      49.      2.8442      0.0001      0.
49.      50.      2.76635      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0606      0.1788
1.      2.      16.3651      0.0512      0.1639
2.      3.      16.1522      0.0372      0.1306
3.      4.      15.7391      0.0237      0.0779
4.      5.      15.279      0.0157      0.0211
5.      6.      14.7651      0.0294      0.
6.      7.      14.2954      0.0707      0.
7.      8.      13.733      0.1007      0.
8.      9.      13.2519      0.1208      0.
9.      10.      12.7469      0.1328      0.
10.      11.      12.2922      0.1386      0.
11.      12.      11.8337      0.1387      0.
12.      13.      11.384      0.135      0.
13.      14.      10.9263      0.1285      0.
14.      15.      10.5804      0.1211      0.
15.      16.      10.1799      0.112      0.
16.      17.      9.82416      0.1027      0.
17.      18.      9.39897      0.0921      0.
18.      19.      9.12236      0.083      0.
19.      20.      8.75839      0.0734      0.
20.      21.      8.38158      0.0639      0.
21.      22.      8.06244      0.0554      0.
22.      23.      7.77594      0.0481      0.
23.      24.      7.47146      0.0412      0.
24.      25.      7.17679      0.0351      0.
25.      26.      6.87279      0.0297      0.
26.      27.      6.5454      0.0248      0.
27.      28.      6.3535      0.0211      0.
28.      29.      6.03713      0.0175      0.
29.      30.      5.82253      0.0148      0.
30.      31.      5.59574      0.0125      0.
31.      32.      5.33093      0.0106      0.
32.      33.      5.11705      0.0091      0.
33.      34.      4.93287      0.008      0.
34.      35.      4.71845      0.007      0.
35.      36.      4.51404      0.0062      0.
36.      37.      4.36794      0.0056      0.
37.      38.      4.18886      0.0049      0.
38.      39.      3.98364      0.0041      0.
39.      40.      3.85309      0.0035      0.
40.      41.      3.74505      0.003      0.
41.      42.      3.59273      0.0024      0.
42.      43.      3.4708      0.0018      0.
43.      44.      3.3476      0.0014      0.
44.      45.      3.23865      0.0009      0.
45.      46.      3.15222      0.0006      0.
46.      47.      3.04127      0.0004      0.
47.      48.      2.93611      0.0002      0.
48.      49.      2.84436      0.0001      0.
49.      50.      2.76637      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC


==> Reply_letter/Plots_Scale_Variation/Diag_pptt_qTout_Res_Mul_ScaleSoftNu.dat <==
# BEGIN PLOT
Title=$pp \to t\bar{t}+X$ (13 TeV LHC)
LegendXPos=0.60
LegendYPos=0.9
LegendOnly=  NLL N2LL N2LLp
DrawOnly=  NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC  
Legend=1
LogX=0
LogY=0
XLabel=$q_{\mathrm{T},\mathrm{out}} $[GeV]
YLabel=$\mathrm{d}\sigma/ \mathrm{d}q_{\mathrm{T},\mathrm{out}} $[pb/GeV]
XMajorTickMarks=5
XMinorTickMarks=4
YMajorTickMarks=5
YMinorTickMarks=4
RatioPlotDrawOnly=NLL NLLMC N2LL N2LLMC N2LLp N2LLpMC N2LLp  
RatioPlot=1
RatioPlotReference=N2LLp
RatioPlotYLabel=$\mathrm{d}\sigma/\mathrm{d}\sigma_{\text{aN$^2$LL$'$+N$^2$LO}}$
RatioPlotYMin=0.51
RatioPlotYMax=1.39
RatioPlotYSize=3.0
RatioPlotYMajorTickMarks=20
RatioPlotYMinorTickMarks=4
XMin=0
XMax=50
YMin=0
YMax=21.5
# END PLOT
# BEGIN HISTO1D NLL
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.9, 0.9, 0.}}
ErrorBandOpacity=0.4
Title= NLL+NLO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.      0.0003
1.      2.      12.7306      0.      0.0003
2.      3.      12.3916      0.      0.0003
3.      4.      11.9991      0.      0.0003
4.      5.      11.5963      0.0001      0.0003
5.      6.      11.1951      0.0002      0.0003
6.      7.      10.8067      0.0002      0.0003
7.      8.      10.4276      0.0002      0.0003
8.      9.      10.0589      0.0003      0.0003
9.      10.      9.70776      0.0003      0.0003
10.      11.      9.36638      0.0002      0.0003
11.      12.      9.0568      0.0002      0.0002
12.      13.      8.75805      0.0002      0.0002
13.      14.      8.47265      0.0002      0.0002
14.      15.      8.20099      0.0002      0.0002
15.      16.      7.93031      0.0002      0.0002
16.      17.      7.66498      0.0003      0.0002
17.      18.      7.39785      0.0003      0.0001
18.      19.      7.13681      0.0004      0.0001
19.      20.      6.87776      0.0004      0.
20.      21.      6.62148      0.0003      0.0001
21.      22.      6.36753      0.0001      0.0001
22.      23.      6.1184      0.0001      0.0001
23.      24.      5.86828      0.0001      0.
24.      25.      5.61889      0.0001      0.
25.      26.      5.37506      0.0001      0.
26.      27.      5.13364      0.0001      0.
27.      28.      4.89092      0.0001      0.
28.      29.      4.6528      0.0001      0.
29.      30.      4.41499      0.0001      0.
30.      31.      4.18094      0.0001      0.
31.      32.      3.94942      0.0002      0.
32.      33.      3.73458      0.0002      0.
33.      34.      3.52609      0.0001      0.
34.      35.      3.3282      0.0001      0.
35.      36.      3.14317      0.0001      0.
36.      37.      2.96795      0.0001      0.0001
37.      38.      2.80144      0.0001      0.0001
38.      39.      2.64369      0.      0.
39.      40.      2.49831      0.      0.
40.      41.      2.36018      0.      0.
41.      42.      2.23362      0.      0.
42.      43.      2.11406      0.      0.
43.      44.      2.0035      0.      0.
44.      45.      1.90344      0.      0.
45.      46.      1.81041      0.      0.
46.      47.      1.72584      0.      0.
47.      48.      1.64783      0.      0.
48.      49.      1.58055      0.      0.
49.      50.      1.52122      0.      0.
50.      51.      1.46634      0.      0.
51.      52.      1.41618      0.      0.
52.      53.      1.36831      0.      0.
53.      54.      1.32352      0.      0.
54.      55.      1.28021      0.      0.
55.      56.      1.23636      0.      0.
56.      57.      1.19651      0.      0.
57.      58.      1.15968      0.      0.
58.      59.      1.12291      0.      0.
59.      60.      1.08817      0.      0.
60.      61.      1.05555      0.      0.
61.      62.      1.02362      0.      0.
62.      63.      0.992263      0.      0.
63.      64.      0.963703      0.      0.
64.      65.      0.936966      0.      0.
65.      66.      0.909901      0.      0.
66.      67.      0.882513      0.      0.
67.      68.      0.857825      0.      0.
68.      69.      0.835686      0.      0.
69.      70.      0.810985      0.      0.
70.      71.      0.789858      0.      0.
71.      72.      0.768529      0.      0.
72.      73.      0.747333      0.      0.
73.      74.      0.72814      0.      0.
74.      75.      0.708074      0.      0.
75.      76.      0.689002      0.      0.
76.      77.      0.670713      0.      0.
77.      78.      0.654261      0.      0.
78.      79.      0.639128      0.      0.
79.      80.      0.622457      0.      0.
# END HISTO1D NLL
# BEGIN HISTO1D N2LL
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBandOpacity=0.5
Title=  N$^2$LL+N$^2$LO 
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.2615      0.267
1.      2.      16.4978      0.2521      0.2573
2.      3.      16.2542      0.2432      0.248
3.      4.      15.8062      0.2315      0.236
4.      5.      15.3146      0.2197      0.2238
5.      6.      14.7744      0.2075      0.2111
6.      7.      14.2836      0.1963      0.1995
7.      8.      13.7042      0.1841      0.187
8.      9.      13.209      0.1733      0.1759
9.      10.      12.6922      0.1625      0.165
10.      11.      12.2268      0.1527      0.155
11.      12.      11.7591      0.1428      0.1448
12.      13.      11.3013      0.1329      0.1346
13.      14.      10.8368      0.1231      0.1245
14.      15.      10.4846      0.1146      0.1157
15.      16.      10.0796      0.1056      0.1066
16.      17.      9.7203      0.0974      0.0984
17.      18.      9.29379      0.0888      0.0896
18.      19.      9.01549      0.082      0.0825
19.      20.      8.65206      0.0746      0.0749
20.      21.      8.27704      0.0673      0.0677
21.      22.      7.95986      0.0608      0.0612
22.      23.      7.67569      0.0549      0.0553
23.      24.      7.37453      0.0492      0.0494
24.      25.      7.08375      0.0439      0.044
25.      26.      6.78448      0.0387      0.0388
26.      27.      6.46285      0.0337      0.0338
27.      28.      6.27532      0.0297      0.0298
28.      29.      5.96584      0.0253      0.0253
29.      30.      5.75719      0.0217      0.0216
30.      31.      5.53696      0.0183      0.0181
31.      32.      5.27916      0.0151      0.0149
32.      33.      5.07139      0.0124      0.0123
33.      34.      4.89264      0.0103      0.0101
34.      35.      4.68375      0.0083      0.0082
35.      36.      4.48445      0.0066      0.0066
36.      37.      4.34251      0.0053      0.0053
37.      38.      4.16764      0.0041      0.0041
38.      39.      3.96655      0.003      0.003
39.      40.      3.83916      0.0023      0.0023
40.      41.      3.73381      0.0017      0.0017
41.      42.      3.5842      0.0012      0.0012
42.      43.      3.46444      0.0008      0.0008
43.      44.      3.34308      0.0005      0.0005
44.      45.      3.23561      0.0003      0.0003
45.      46.      3.15028      0.0002      0.0002
46.      47.      3.0402      0.0001      0.0001
47.      48.      2.93562      0.      0.
48.      49.      2.8442      0.      0.
49.      50.      2.76635      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LL
# BEGIN HISTO1D N2LLp
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineStyle=solid 
LineOpacity=0.8
ErrorBands=1 
ErrorBandColor={[rgb]{1, 0.4, 0}}
ErrorBandOpacity=0.6
Title= aN$^2$LL'+N$^2$LO
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0176      0.0135
1.      2.      16.3651      0.0194      0.0157
2.      3.      16.1522      0.022      0.0187
3.      4.      15.7391      0.0238      0.0208
4.      5.      15.279      0.0246      0.022
5.      6.      14.7651      0.0249      0.0225
6.      7.      14.2954      0.0248      0.0226
7.      8.      13.733      0.0242      0.0223
8.      9.      13.2519      0.0237      0.0221
9.      10.      12.7469      0.0231      0.0217
10.      11.      12.2922      0.0225      0.0213
11.      12.      11.8337      0.0218      0.0208
12.      13.      11.384      0.0211      0.0201
13.      14.      10.9263      0.0202      0.0192
14.      15.      10.5804      0.0194      0.0185
15.      16.      10.1799      0.0185      0.0177
16.      17.      9.82416      0.0175      0.0169
17.      18.      9.39897      0.0165      0.016
18.      19.      9.12236      0.0158      0.0151
19.      20.      8.75839      0.0148      0.0142
20.      21.      8.38158      0.0137      0.0133
21.      22.      8.06244      0.0128      0.0125
22.      23.      7.77594      0.0119      0.0117
23.      24.      7.47146      0.011      0.0108
24.      25.      7.17679      0.0101      0.0099
25.      26.      6.87279      0.0092      0.009
26.      27.      6.5454      0.0082      0.0082
27.      28.      6.3535      0.0075      0.0075
28.      29.      6.03713      0.0066      0.0065
29.      30.      5.82253      0.0059      0.0057
30.      31.      5.59574      0.0051      0.0049
31.      32.      5.33093      0.0043      0.0041
32.      33.      5.11705      0.0037      0.0035
33.      34.      4.93287      0.0031      0.0031
34.      35.      4.71845      0.0026      0.0026
35.      36.      4.51404      0.0022      0.0022
36.      37.      4.36794      0.0018      0.0018
37.      38.      4.18886      0.0014      0.0015
38.      39.      3.98364      0.0011      0.0011
39.      40.      3.85309      0.0009      0.0009
40.      41.      3.74505      0.0007      0.0007
41.      42.      3.59273      0.0005      0.0005
42.      43.      3.4708      0.0004      0.0004
43.      44.      3.3476      0.0003      0.0003
44.      45.      3.23865      0.0002      0.0002
45.      46.      3.15222      0.0001      0.0001
46.      47.      3.04127      0.0001      0.0001
47.      48.      2.93611      0.      0.
48.      49.      2.84436      0.      0.
49.      50.      2.76637      0.      0.
50.      51.      2.67901      0.      0.
51.      52.      2.59041      0.      0.
52.      53.      2.48796      0.      0.
53.      54.      2.42436      0.      0.
54.      55.      2.34839      0.      0.
55.      56.      2.26073      0.      0.
56.      57.      2.21104      0.      0.
57.      58.      2.13644      0.      0.
58.      59.      2.07814      0.      0.
59.      60.      2.02836      0.      0.
60.      61.      1.95801      0.      0.
61.      62.      1.90362      0.      0.
62.      63.      1.84697      0.      0.
63.      64.      1.788      0.      0.
64.      65.      1.75      0.      0.
65.      66.      1.7106      0.      0.
66.      67.      1.6291      0.      0.
67.      68.      1.61417      0.      0.
68.      69.      1.56255      0.      0.
69.      70.      1.51162      0.      0.
70.      71.      1.48977      0.      0.
71.      72.      1.44256      0.      0.
72.      73.      1.40307      0.      0.
73.      74.      1.37079      0.      0.
74.      75.      1.33372      0.      0.
75.      76.      1.3059      0.      0.
76.      77.      1.26434      0.      0.
77.      78.      1.23341      0.      0.
78.      79.      1.21169      0.      0.
79.      80.      1.2177      0.      0.
# END HISTO1D N2LLp
# BEGIN HISTO1D NLLMC
PlotOrder=1
LineColor={[rgb]{0.9, 0.9, 0.}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.9, 0.9, 0.}}
ErrorBarsOpacity=0.4
ErrorBarsStyle=solid
Title= NLL+NLOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      12.9191      0.00313897      0.00313897
1.      2.      12.7306      0.00309324      0.00309324
2.      3.      12.3916      0.00318593      0.00318593
3.      4.      11.9991      0.00330257      0.00330257
4.      5.      11.5963      0.00342393      0.00342393
5.      6.      11.1951      0.00353866      0.00353866
6.      7.      10.8067      0.00364605      0.00364605
7.      8.      10.4276      0.00374659      0.00374659
8.      9.      10.0589      0.00384234      0.00384234
9.      10.      9.70776      0.003934      0.003934
10.      11.      9.36638      0.00401632      0.00401632
11.      12.      9.0568      0.00409086      0.00409086
12.      13.      8.75805      0.00414909      0.00414909
13.      14.      8.47265      0.00419549      0.00419549
14.      15.      8.20099      0.00423371      0.00423371
15.      16.      7.93031      0.00425539      0.00425539
16.      17.      7.66498      0.00426495      0.00426495
17.      18.      7.39785      0.00425791      0.00425791
18.      19.      7.13681      0.00423923      0.00423923
19.      20.      6.87776      0.00420502      0.00420502
20.      21.      6.62148      0.00415842      0.00415842
21.      22.      6.36753      0.00409878      0.00409878
22.      23.      6.1184      0.00402688      0.00402688
23.      24.      5.86828      0.00393514      0.00393514
24.      25.      5.61889      0.00382924      0.00382924
25.      26.      5.37506      0.00371156      0.00371156
26.      27.      5.13364      0.00358012      0.00358012
27.      28.      4.89092      0.0034292      0.0034292
28.      29.      4.6528      0.0032667      0.0032667
29.      30.      4.41499      0.0030811      0.0030811
30.      31.      4.18094      0.00288981      0.00288981
31.      32.      3.94942      0.0026957      0.0026957
32.      33.      3.73458      0.0025131      0.0025131
33.      34.      3.52609      0.00233646      0.00233646
34.      35.      3.3282      0.00216808      0.00216808
35.      36.      3.14317      0.00201573      0.00201573
36.      37.      2.96795      0.0018702      0.0018702
37.      38.      2.80144      0.00173157      0.00173157
38.      39.      2.64369      0.00160036      0.00160036
39.      40.      2.49831      0.00148588      0.00148588
40.      41.      2.36018      0.00138211      0.00138211
41.      42.      2.23362      0.00129133      0.00129133
42.      43.      2.11406      0.00121454      0.00121454
43.      44.      2.0035      0.00114738      0.00114738
44.      45.      1.90344      0.00109752      0.00109752
45.      46.      1.81041      0.00104963      0.00104963
46.      47.      1.72584      0.00101791      0.00101791
47.      48.      1.64783      0.000986251      0.000986251
48.      49.      1.58055      0.000966659      0.000966659
49.      50.      1.52122      0.000950348      0.000950348
50.      51.      1.46634      0.000931528      0.000931528
51.      52.      1.41618      0.000916141      0.000916141
52.      53.      1.36831      0.000910544      0.000910544
53.      54.      1.32352      0.000895953      0.000895953
54.      55.      1.28021      0.0008878      0.0008878
55.      56.      1.23636      0.000872474      0.000872474
56.      57.      1.19651      0.000854161      0.000854161
57.      58.      1.15968      0.000846622      0.000846622
58.      59.      1.12291      0.000834075      0.000834075
59.      60.      1.08817      0.000822562      0.000822562
60.      61.      1.05555      0.000813585      0.000813585
61.      62.      1.02362      0.000802385      0.000802385
62.      63.      0.992263      0.000785983      0.000785983
63.      64.      0.963703      0.000780249      0.000780249
64.      65.      0.936966      0.000773822      0.000773822
65.      66.      0.909901      0.000766338      0.000766338
66.      67.      0.882513      0.000753352      0.000753352
67.      68.      0.857825      0.000743268      0.000743268
68.      69.      0.835686      0.00074117      0.00074117
69.      70.      0.810985      0.000727074      0.000727074
70.      71.      0.789858      0.000721627      0.000721627
71.      72.      0.768529      0.0007156      0.0007156
72.      73.      0.747333      0.000704189      0.000704189
73.      74.      0.72814      0.000698728      0.000698728
74.      75.      0.708074      0.000687452      0.000687452
75.      76.      0.689002      0.00067649      0.00067649
76.      77.      0.670713      0.000672476      0.000672476
77.      78.      0.654261      0.000661227      0.000661227
78.      79.      0.639128      0.000657962      0.000657962
79.      80.      0.622457      0.000654192      0.000654192
# END HISTO1D NLLMC
# BEGIN HISTO1D N2LLMC
PlotOrder=2
LineColor={[rgb]{0.1, 0.9, 0.9}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{0.1, 0.9, 0.9}}
ErrorBarsOpacity=0.5
ErrorBarsStyle=solid
Title=  N$^2$LL+N$^2$LO MC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.8608      0.0860362      0.0860362
1.      2.      16.4978      0.132513      0.132513
2.      3.      16.2542      0.0229716      0.0229716
3.      4.      15.8062      0.0184577      0.0184577
4.      5.      15.3146      0.0200865      0.0200865
5.      6.      14.7744      0.0197707      0.0197707
6.      7.      14.2836      0.0214539      0.0214539
7.      8.      13.7042      0.0263191      0.0263191
8.      9.      13.209      0.021293      0.021293
9.      10.      12.6922      0.0220044      0.0220044
10.      11.      12.2268      0.0241058      0.0241058
11.      12.      11.7591      0.0245712      0.0245712
12.      13.      11.3013      0.0239786      0.0239786
13.      14.      10.8368      0.0292643      0.0292643
14.      15.      10.4846      0.0289215      0.0289215
15.      16.      10.0796      0.0243737      0.0243737
16.      17.      9.7203      0.027123      0.027123
17.      18.      9.29379      0.0261665      0.0261665
18.      19.      9.01549      0.0233149      0.0233149
19.      20.      8.65206      0.0228505      0.0228505
20.      21.      8.27704      0.0237112      0.0237112
21.      22.      7.95986      0.0235795      0.0235795
22.      23.      7.67569      0.021919      0.021919
23.      24.      7.37453      0.0225876      0.0225876
24.      25.      7.08375      0.0218627      0.0218627
25.      26.      6.78448      0.0219301      0.0219301
26.      27.      6.46285      0.0224927      0.0224927
27.      28.      6.27532      0.0219933      0.0219933
28.      29.      5.96584      0.0198761      0.0198761
29.      30.      5.75719      0.0188299      0.0188299
30.      31.      5.53696      0.0193719      0.0193719
31.      32.      5.27916      0.0185711      0.0185711
32.      33.      5.07139      0.0175291      0.0175291
33.      34.      4.89264      0.0214627      0.0214627
34.      35.      4.68375      0.0207091      0.0207091
35.      36.      4.48445      0.0153322      0.0153322
36.      37.      4.34251      0.0147125      0.0147125
37.      38.      4.16764      0.0143331      0.0143331
38.      39.      3.96655      0.0133318      0.0133318
39.      40.      3.83916      0.0135721      0.0135721
40.      41.      3.73381      0.0134346      0.0134346
41.      42.      3.5842      0.0119995      0.0119995
42.      43.      3.46444      0.0113151      0.0113151
43.      44.      3.34308      0.0120854      0.0120854
44.      45.      3.23561      0.0120372      0.0120372
45.      46.      3.15028      0.0111735      0.0111735
46.      47.      3.0402      0.0102001      0.0102001
47.      48.      2.93562      0.00951173      0.00951173
48.      49.      2.8442      0.00954945      0.00954945
49.      50.      2.76635      0.010143      0.010143
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLMC
# BEGIN HISTO1D N2LLpMC
PlotOrder=3
LineColor={[rgb]{1, 0.4, 0}}
LineOpacity=1
ErrorBars=1
ErrorBarsColor={[rgb]{1, 0.4, 0}}
ErrorBarsOpacity=0.6
ErrorBarsStyle=solid
Title= aN$^2$LL'+N$^2$LOMC
XLabel=~
YLabel=~
#    xlow    xhigh    val    errminus    errplus
0.      1.      16.7076      0.0852578      0.0852578
1.      2.      16.3651      0.13145      0.13145
2.      3.      16.1522      0.022839      0.022839
3.      4.      15.7391      0.0183907      0.0183907
4.      5.      15.279      0.0200475      0.0200475
5.      6.      14.7651      0.0197635      0.0197635
6.      7.      14.2954      0.0214745      0.0214745
7.      8.      13.733      0.0263753      0.0263753
8.      9.      13.2519      0.0213615      0.0213615
9.      10.      12.7469      0.0220973      0.0220973
10.      11.      12.2922      0.0242313      0.0242313
11.      12.      11.8337      0.0247227      0.0247227
12.      13.      11.384      0.0241485      0.0241485
13.      14.      10.9263      0.029501      0.029501
14.      15.      10.5804      0.0291808      0.0291808
15.      16.      10.1799      0.02461      0.02461
16.      17.      9.82416      0.027409      0.027409
17.      18.      9.39897      0.0264603      0.0264603
18.      19.      9.12236      0.0235888      0.0235888
19.      20.      8.75839      0.0231313      0.0231313
20.      21.      8.38158      0.0240157      0.0240157
21.      22.      8.06244      0.0238928      0.0238928
22.      23.      7.77594      0.022217      0.022217
23.      24.      7.47146      0.0229033      0.0229033
24.      25.      7.17679      0.0221736      0.0221736
25.      26.      6.87279      0.0222468      0.0222468
26.      27.      6.5454      0.0228213      0.0228213
27.      28.      6.3535      0.0223145      0.0223145
28.      29.      6.03713      0.0201627      0.0201627
29.      30.      5.82253      0.0190961      0.0190961
30.      31.      5.59574      0.0196391      0.0196391
31.      32.      5.33093      0.0188181      0.0188181
32.      33.      5.11705      0.0177522      0.0177522
33.      34.      4.93287      0.0217266      0.0217266
34.      35.      4.71845      0.02095      0.02095
35.      36.      4.51404      0.0154967      0.0154967
36.      37.      4.36794      0.014859      0.014859
37.      38.      4.18886      0.0144644      0.0144644
38.      39.      3.98364      0.0134422      0.0134422
39.      40.      3.85309      0.0136727      0.0136727
40.      41.      3.74505      0.0135218      0.0135218
41.      42.      3.59273      0.0120655      0.0120655
42.      43.      3.4708      0.0113665      0.0113665
43.      44.      3.3476      0.0121298      0.0121298
44.      45.      3.23865      0.0120708      0.0120708
45.      46.      3.15222      0.0111956      0.0111956
46.      47.      3.04127      0.0102129      0.0102129
47.      48.      2.93611      0.00951818      0.00951818
48.      49.      2.84436      0.00955197      0.00955197
49.      50.      2.76637      0.0101434      0.0101434
50.      51.      2.67901      0.00962778      0.00962778
51.      52.      2.59041      0.00889172      0.00889172
52.      53.      2.48796      0.00983803      0.00983803
53.      54.      2.42436      0.00973005      0.00973005
54.      55.      2.34839      0.00873349      0.00873349
55.      56.      2.26073      0.00943925      0.00943925
56.      57.      2.21104      0.00917778      0.00917778
57.      58.      2.13644      0.00809839      0.00809839
58.      59.      2.07814      0.00787366      0.00787366
59.      60.      2.02836      0.00796955      0.00796955
60.      61.      1.95801      0.00768832      0.00768832
61.      62.      1.90362      0.00749226      0.00749226
62.      63.      1.84697      0.00730444      0.00730444
63.      64.      1.788      0.0073027      0.0073027
64.      65.      1.75      0.00731495      0.00731495
65.      66.      1.7106      0.00700904      0.00700904
66.      67.      1.6291      0.00786659      0.00786659
67.      68.      1.61417      0.00797017      0.00797017
68.      69.      1.56255      0.00749582      0.00749582
69.      70.      1.51162      0.00843591      0.00843591
70.      71.      1.48977      0.00804431      0.00804431
71.      72.      1.44256      0.00702723      0.00702723
72.      73.      1.40307      0.00673511      0.00673511
73.      74.      1.37079      0.00621447      0.00621447
74.      75.      1.33372      0.00669788      0.00669788
75.      76.      1.3059      0.00762777      0.00762777
76.      77.      1.26434      0.0103305      0.0103305
77.      78.      1.23341      0.0102786      0.0102786
78.      79.      1.21169      0.00682428      0.00682428
79.      80.      1.2177      0.029831      0.029831
# END HISTO1D N2LLpMC

